Towards the 5/6-Density Conjecture of Pinwheel Scheduling

Pinwheel Scheduling aims to find a perpetual schedule for unit-length tasks on a single machine subject to given maximal time spans (a.k.a. frequencies) between any two consecutive executions of the same task. The density of a Pinwheel Scheduling instance is the sum of the inverses of these task frequencies; the 5/6-Conjecture (Chan and Chin, 1993) states that any Pinwheel Scheduling instance with density at most 5/6 is schedulable. We formalize the notion of Pareto surfaces for Pinwheel Scheduling and exploit novel structural insights to engineer an efficient algorithm for computing them. This allows us to (1) confirm the 5/6-Conjecture for all Pinwheel Scheduling instances with at most 12 tasks and (2) to prove that a given list of only 23 schedules solves all schedulable Pinwheel Scheduling instances with at most 5 tasks.

==> plots/fig-2.1.csv <==
total,graph,naive,opt,foresight
0.000498533,0.00000000001,0.000498533,0.00000000001,0.00000000001
0.000997305,0.00000000001,0,0.00000000001,0.000997305
0.002327363,0.000997543,0.00000000001,0.000332514,0.000997305
0.00349021,0.001993656,0.001496553,0.00000000001,0.00000000001
0.003988504,0.002991676,0.00000000001,0,0.000996828
0.003988624,0.001994133,0.001994491,0.00000000001,0.00000000001
0.004499555,0.002017736,0.002481818,0.00000000001,0.00000000001
0.006014824,0.004018545,0.000998735,0.00000000001,0.000997543
0.00650847,0.004012346,0.002496123,0.00000000001,0.00000000001
0.006515503,0.003015518,0.003499985,0.00000000001,0.00000000001
0.006799261,0.003988981,0.001480222,0.000332514,0.000997543
0.006981492,0.00398922,0.002992272,0.00000000001,0.00000000001
0.006992459,0.005009651,0.001982808,0.00000000001,0.00000000001
0.007010818,0.005016327,0.00099647,0.00000000001,0.00099802
0.00849092,0.003988504,0.004502416,0.00000000001,0.00000000001
0.008808812,0.004986286,0.002492547,0.000332435,0.000997543
0.009322286,0.005985022,0.002006888,0.000332355,0.00099802
0.009973288,0.00498724,0.004986048,0.00000000001,0.00000000001
0.009986401,0.006982565,0.003003836,0.00000000001,0.00000000001
0.010471225,0.004984379,0.003492475,0.000997782,0.00099659
0.010960698,0.0059793,0.002996087,0.000988007,0.000997305
0.011137883,0.005987644,0.003487825,0.00066487,0.000997543
0.011302551,0.007978201,0.00199461,0.000332435,0.000997305
0.011484464,0.00299263,0.006498337,0.000996669,0.000996828
0.011635264,0.007977962,0.001994967,0.000665029,0.000997305
0.011966825,0.007978439,0.001994252,0.00000000001,0.001994133
0.013644417,0.007980585,0.004001737,0.00066479,0.000997305
0.013756752,0.007949352,0.0058074,0.00000000001,0.00000000001
0.013803879,0.009967327,0.002506733,0.000332514,0.000997305
0.014295459,0.005983591,0.005983949,0.001330137,0.000997782
0.015942574,0.008975029,0.004972696,0.000997543,0.000997305
0.016621351,0.008975983,0.004986048,0.001661777,0.000997543
0.016952952,0.003960133,0.010996699,0.000998338,0.000997782
0.016967495,0.008999586,0.004983544,0.000989517,0.001994848
0.01877447,0.003958464,0.009989142,0.001329978,0.003496885
0.018797636,0.012965918,0.005499363,0.000332355,0.00000000001
0.018801808,0.005013943,0.00946629,0.000332594,0.003988981
0.018961827,0.003986359,0.010985851,0.000997225,0.002992392
0.019483725,0.013985634,0.003503323,0.000997464,0.000997305
0.019923449,0.011945009,0.007978439,0.00000000001,0.00000000001
0.019944112,0.005980492,0.010971785,0.000997464,0.001994371
0.020279646,0.01595664,0.002993345,0.000332594,0.000997066
0.024410963,0.011944532,0.012466431,0.00000000001,0.00000000001
0.025953054,0.012993097,0.012959957,0.00000000001,0.00000000001
0.026439905,0.017951012,0.008488894,0.00000000001,0.00000000001
0.027720372,0.003989935,0.019741535,0.00199453,0.001994371
0.030429125,0.005983591,0.01944685,0.001006603,0.003992081
0.035387874,0.015939713,0.019448161,0.00000000001,0.00000000001
0.037387848,0.026926994,0.010460854,0.00000000001,0.00000000001
0.037398934,0.027925014,0.00947392,0.00000000001,0.00000000001
0.041137934,0.027906656,0.013231277,0.00000000001,0.00000000001
0.043869376,0.016941786,0.02692759,0.00000000001,0.00000000001
0.045924067,0.018972635,0.026951432,0.00000000001,0.00000000001
0.048869967,0.028923512,0.019946456,0.00000000001,0.00000000001
0.051441789,0.03597188,0.015469909,0.00000000001,0.00000000001
0.051830053,0.023905277,0.027924776,0.00000000001,0.00000000001
0.053368449,0.036895037,0.016473413,0.00000000001,0.00000000001
0.059852123,0.045876741,0.013975382,0.00000000001,0.00000000001
0.061851859,0.044399738,0.017452121,0.00000000001,0.00000000001
0.065378666,0.04989481,0.015483856,0.00000000001,0.00000000001
0.06995213,0.048815966,0.021136165,0.00000000001,0.00000000001
0.070810556,0.048869371,0.021941185,0.00000000001,0.00000000001
0.076835155,0.054879904,0.021955252,0.00000000001,0.00000000001
0.080268383,0.041883469,0.038384914,0.00000000001,0.00000000001
0.081267476,0.023934841,0.057332635,0.00000000001,0.00000000001
0.084815741,0.05089283,0.033922911,0.00000000001,0.00000000001
0.093272924,0.07183075,0.021442175,0.00000000001,0.00000000001
0.096448501,0.003958225,0.070197582,0.013316949,0.008975744
0.096624851,0.045876503,0.050748348,0.00000000001,0.00000000001
0.098059297,0.061863422,0.036195874,0.00000000001,0.00000000001
0.102740169,0.066821337,0.035918832,0.00000000001,0.00000000001
0.10375011,0.025958776,0.077791333,0.00000000001,0.00000000001
0.104733109,0.071807384,0.032925725,0.00000000001,0.00000000001
0.105876923,0.063799381,0.042077541,0.00000000001,0.00000000001
0.107725739,0.073802233,0.033923507,0.00000000001,0.00000000001
0.108726859,0.073805094,0.034921765,0.00000000001,0.00000000001
0.111269593,0.054848671,0.056420922,0.00000000001,0.00000000001
0.123158455,0.063802481,0.059355974,0.00000000001,0.00000000001
0.123851061,0.11768651,0.004502296,0.000664711,0.000997543
0.126421332,0.095235825,0.031185508,0.00000000001,0.00000000001
0.131364107,0.087736607,0.043627501,0.00000000001,0.00000000001
0.143100142,0.093720675,0.049379468,0.00000000001,0.00000000001
0.156594634,0.102724791,0.053869843,0.00000000001,0.00000000001
0.15759325,0.097737312,0.059855938,0.00000000001,0.00000000001
0.175024152,0.127647638,0.047376513,0.00000000001,0.00000000001
0.183787545,0.09123683,0.0787884,0.005783637,0.007978678
0.190010309,0.116710901,0.073299408,0.00000000001,0.00000000001
0.19093887,0.088762045,0.087530136,0.005670945,0.008975744
0.194489241,0.091784477,0.08807826,0.005650282,0.008976221
0.196679115,0.082807064,0.09924531,0.007645369,0.006981373
0.19899857,0.12569499,0.07330358,0.00000000001,0.00000000001
0.201809525,0.077763319,0.103443503,0.012624741,0.007977962
0.202477535,0.003988981,0.15757823,0.025932153,0.01497817
0.204169234,0.108517408,0.083506227,0.006161769,0.005983829
0.204743147,0.110210419,0.094532728,0.00000000001,0.00000000001
0.205975533,0.142616987,0.063358545,0.00000000001,0.00000000001
0.221440792,0.145145416,0.076295376,0.00000000001,0.00000000001
0.222872535,0.092721462,0.106216073,0.009972016,0.013962984
0.233421087,0.143146753,0.075302124,0.003003836,0.011968374
0.24293677,0.108709097,0.11295104,0.007313887,0.013962746
0.252327204,0.148605108,0.103722095,0.00000000001,0.00000000001
0.261368394,0.098300219,0.141135335,0.00697279,0.014960051
0.262492816,0.124691486,0.120180607,0.008644025,0.008976698
0.273489992,0.125692368,0.122856498,0.007987658,0.016953468
0.28097558,0.189492941,0.091482639,0.00000000001,0.00000000001
0.282400926,0.162534237,0.098914862,0.003997167,0.01695466
0.286997755,0.110686541,0.151370645,0.007986625,0.016953945
0.287712216,0.147088528,0.140623689,0.00000000001,0.00000000001
0.288710992,0.263773441,0.012976646,0.001987855,0.009973049
0.294919292,0.173506498,0.099804044,0.003656785,0.017951965
0.308846434,0.123663425,0.146109939,0.032585224,0.006487846
0.318802555,0.172537565,0.119667411,0.004656156,0.021941423
0.325137496,0.312670469,0.006482482,0.000997782,0.004986763
0.347466151,0.215447187,0.111732006,0.00432984,0.015957117
0.347568234,0.174533367,0.156088471,0.003980954,0.012965441
0.356910865,0.182020664,0.140622616,0.005318801,0.028948784
0.3810335,0.223944902,0.145120144,0.004987319,0.006981134
0.382187804,0.171291828,0.16170156,0.013290246,0.035904169
0.385660052,0.236878395,0.148781657,0.00000000001,0.00000000001
0.385874788,0.21345973,0.135531545,0.004992644,0.031890869
0.385929227,0.231380463,0.131943107,0.003656387,0.01894927
0.402242144,0.246339798,0.135946155,0.003998597,0.015957594
0.455388427,0.134147406,0.276520371,0.018284321,0.026436329
0.463758032,0.262298346,0.150596738,0.002991358,0.04787159
0.481896361,0.228412151,0.234878659,0.005640348,0.012965202
0.520066341,0.177553415,0.29264617,0.016955217,0.032911539
0.539548635,0.441793919,0.097754717,0.00000000001,0.00000000001
0.55954059,0.305211067,0.206464291,0.0039831,0.043882132
0.574700991,0.561059952,0.008987665,0.001662175,0.002991199
0.60859259,0.252355576,0.306703091,0.013630231,0.035903692
0.626015027,0.342113256,0.221410513,0.006640991,0.055850267
0.662359953,0.31076169,0.300726175,0.010978937,0.03989315
0.694159706,0.674701214,0.006492972,0.000997861,0.011967659
0.713940779,0.246317387,0.372822762,0.029974143,0.064826488
0.71586136,0.213457584,0.442337871,0.0216283,0.038437605
0.719861627,0.162567616,0.484731078,0.031672716,0.040890217
0.812637011,0.776892185,0.02243948,0.003332297,0.009973049
0.839671095,0.800926685,0.022119641,0.004656394,0.011968374
1.253645341,0.357043266,0.724094868,0.056817214,0.115689993
1.300218423,0.793816566,0.361784697,0.139630874,0.004986286
1.345978936,1.308401346,0.021941066,0.003667672,0.011968851
1.370445927,1.352976561,0.006495595,0.001000245,0.009973526
1.370863517,1.348922491,0.013962507,0.001994451,0.005984068
1.41827929,1.031763554,0.386515737,0.00000000001,0.00000000001
1.4821769,1.333820105,0.148356795,0.00000000001,0.00000000001
1.547441602,1.290614605,0.256826997,0.00000000001,0.00000000001
1.920869629,1.877806664,0.026441693,0.008643309,0.007977962
2.306283236,2.020536423,0.285746813,0.00000000001,0.00000000001
2.439643224,0.495672464,1.612857342,0.14261802,0.188495398
2.843603174,0.361034393,2.166045308,0.154451529,0.162071943
2.856537461,2.513310671,0.34322679,0.00000000001,0.00000000001
2.870273352,2.487139463,0.339575291,0.023612499,0.019946098
2.92063725,2.829625368,0.05959332,0.023439646,0.007978916
2.94048818,2.440059185,0.434604883,0.023935636,0.041888475
4.116637905,3.502835989,0.560770392,0.012632449,0.040399075
4.144095858,0.589009762,3.101439357,0.256666978,0.196979761
4.716531356,3.776443005,0.860142469,0.045039495,0.034906387
4.858744502,3.963157415,0.69380343,0.14393878,0.057844877
5.170249184,4.984999895,0.127656102,0.053604205,0.003988981
5.286494056,4.35526967,0.869920135,0.015426795,0.045877457
6.456405958,5.284773111,1.04645586,0.07231911,0.052857876
6.571067055,5.83272028,0.613506436,0.022605975,0.102234364
6.957478086,0.511631966,5.704462647,0.450695674,0.290687799
7.21734941,6.13859725,1.07875216,0.00000000001,0.00000000001
7.224438548,4.027911901,3.196526647,0.00000000001,0.00000000001
7.359976848,6.314922094,0.860421419,0.037029107,0.147604227
7.886965156,7.865514755,0.017452121,0.00200367,0.00199461
9.086915493,6.6055758,2.481339693,0.00000000001,0.00000000001
9.305633863,7.167266846,1.785302401,0.191496929,0.161567688
10.93018723,8.633586645,2.019230843,0.108313322,0.169056416
11.90136496,11.81806517,0.058358431,0.021948973,0.002992392
12.27246122,10.77406764,1.249358535,0.048548142,0.200486898
12.75270522,5.833859682,5.32504952,1.345899343,0.247896671
15.46081873,13.31274319,1.805491328,0.055353006,0.287231207
16.97306343,16.8432405,0.091241241,0.034592708,0.003988981
19.52601254,17.21961403,1.921513915,0.076325417,0.308559179
20.02110803,19.01035166,1.010756373,0.00000000001,0.00000000001
20.90008696,19.0080111,1.704755783,0.038231214,0.14908886
21.49994755,19.9947865,1.505161047,0.00000000001,0.00000000001
25.38527429,22.09920001,2.973907351,0.110699892,0.201467037
130.4806126,114.8251345,12.73818767,0.965532064,1.951758385
186.5310296,172.9447267,13.58630288,0.00000000001,0.00000000001
621.5588304,621.2989364,0.160521269,0.065403859,0.033968925
834.2656835,811.4053774,20.93002129,1.102016767,0.828268051
918.0262583,899.8895969,15.82625568,0.700133959,1.610271692
942.8786787,924.4836674,16.61309326,0.202673197,1.579244852
1065.038848,1064.584868,0.301220417,0.10189565,0.050863981
1558.176284,1519.789004,38.38727987,0.00000000001,0.00000000001
3214.82423,3172.900283,39.49125659,0.595270475,1.837419748


==> plots/fig-2.2.csv <==
total,Naive,Opt,Foresight
0.000498533,0.000498533,0,0
0.000996828,0,0,0.000996828
0.000997305,0,0,0.000997305
0.001329819,0,0.000332514,0.000997305
0.001496553,0.001496553,0,0
0.001982808,0.001982808,0,0
0.001994491,0.001994491,0,0
0.001994491,0.00099647,0,0.00099802
0.001996279,0.000998735,0,0.000997543
0.002481818,0.002481818,0,0
0.002493978,0.000997543,0.000498652,0.000997782
0.002496123,0.002496123,0,0
0.00281028,0.001480222,0.000332514,0.000997543
0.002991915,0.002991915,0,0
0.002992153,0.00199461,0,0.000997543
0.002992272,0.002992272,0,0
0.003003836,0.003003836,0,0
0.00332435,0.00199461,0.000332435,0.000997305
0.003337264,0.002006888,0.000332355,0.00099802
0.003499985,0.003499985,0,0
0.003657301,0.001994967,0.000665029,0.000997305
0.003822525,0.002492547,0.000332435,0.000997543
0.003836552,0.002506733,0.000332514,0.000997305
0.003988385,0.001994252,0,0.001994133
0.004323006,0.002993345,0.000332594,0.000997066
0.004488826,0.00199461,0.000498652,0.001995564
0.004502416,0.004502416,0,0
0.004981399,0.002996087,0.000988007,0.000997305
0.004985809,0.004985809,0,0
0.004986048,0.004986048,0,0
0.004987001,0.004987001,0,0
0.004997134,0.002991915,0.000985265,0.001019955
0.005150239,0.003487825,0.00066487,0.000997543
0.005485058,0.002991676,0.000498772,0.00199461
0.005486846,0.003492475,0.000997782,0.00099659
0.005498091,0.003503323,0.000997464,0.000997305
0.005663832,0.004001737,0.00066479,0.000997305
0.0058074,0.0058074,0,0
0.005831718,0.005499363,0.000332355,0
0.006164551,0.004502296,0.000664711,0.000997543
0.006967545,0.004972696,0.000997543,0.000997305
0.006980777,0.003988743,0.000997663,0.001994371
0.006982207,0.004986763,0.000997663,0.000997782
0.007479072,0.003988743,0.000498652,0.002991676
0.007645369,0.004986048,0.001661777,0.000997543
0.007967909,0.004983544,0.000989517,0.001994848
0.007978082,0.004986763,0.000997186,0.001994133
0.007978439,0.007978439,0,0
0.007978439,0.007978439,0,0
0.008311868,0.005983949,0.001330137,0.000997782
0.00847733,0.004987001,0.000498652,0.002991676
0.008488894,0.008488894,0,0
0.008491834,0.006498337,0.000996669,0.000996828
0.008975744,0.006981373,0.000997066,0.000997305
0.00947392,0.00947392,0,0
0.009476066,0.007979155,0.000498652,0.000998259
0.009497643,0.004986763,0.000498772,0.004012108
0.009973526,0.009973526,0,0
0.009973764,0.009973764,0,0
0.010460854,0.010460854,0,0
0.010970592,0.010970592,0,0
0.010970592,0.010970592,0,0
0.011957288,0.007968426,0.000997186,0.002991676
0.011967182,0.007977962,0.000997305,0.002991915
0.011967659,0.011967659,0,0
0.011967659,0.011967659,0,0
0.011967897,0.006981373,0.001994848,0.002991676
0.011968374,0.003989697,0.000997305,0.006981373
0.012466192,0.005983591,0.000498533,0.005984068
0.012466311,0.007978439,0.001495957,0.002991915
0.012466431,0.012466431,0,0
0.012467027,0.006482482,0.000997782,0.004986763
0.012959957,0.012959957,0,0
0.012964725,0.012964725,0,0
0.012964964,0.008975744,0.000997543,0.002991676
0.012965441,0.012965441,0,0
0.012992819,0.010996699,0.000998338,0.000997782
0.013231277,0.013231277,0,0
0.01364104,0.008987665,0.001662175,0.002991199
0.013787866,0.00946629,0.000332594,0.003988981
0.01396362,0.010971785,0.000997464,0.001994371
0.013975382,0.013975382,0,0
0.014816006,0.009989142,0.001329978,0.003496885
0.014927387,0.007447481,0.000498533,0.006981373
0.014975468,0.010985851,0.000997225,0.002992392
0.01545918,0.007978916,0.001496196,0.005984068
0.015460253,0.006980658,0.000499249,0.007980347
0.015469909,0.015469909,0,0
0.015483856,0.015483856,0,0
0.015946507,0.004985809,0.000987887,0.009972811
0.016454577,0.007978201,0.001495957,0.006980419
0.016454935,0.008975744,0.001495361,0.005983829
0.016473413,0.016473413,0,0
0.016952872,0.012967587,0.000993848,0.002991438
0.01695466,0.01695466,0,0
0.016954899,0.016954899,0,0
0.016954899,0.006981373,0.000997305,0.008976221
0.017451644,0.008974791,0.001496196,0.006980658
0.017452121,0.017452121,0,0
0.017469366,0.006495595,0.001000245,0.009973526
0.017951131,0.010970116,0.001994252,0.004986763
0.017951965,0.017951965,0,0
0.017951965,0.017951965,0,0
0.017951965,0.017951965,0,0
0.01894927,0.01894927,0,0
0.019448161,0.019448161,0,0
0.019458493,0.006492972,0.000997861,0.011967659
0.019946337,0.012965202,0.00199461,0.004986525
0.019946456,0.019946456,0,0
0.019946575,0.019946575,0,0
0.020445347,0.004987001,0.000498533,0.014959812
0.02094388,0.02094388,0,0
0.020943999,0.009973288,0.001994729,0.008975983
0.020971298,0.020971298,0,0
0.020979285,0.011968613,0.001994252,0.00701642
0.021136165,0.021136165,0,0
0.021442175,0.021442175,0,0
0.0214504,0.017452121,0.00200367,0.00199461
0.021940827,0.018948555,0.000997663,0.00199461
0.021941026,0.013962507,0.001994451,0.005984068
0.021941185,0.021941185,0,0
0.021941423,0.010970831,0.00199461,0.008975983
0.021955252,0.021955252,0,0
0.022440195,0.011968136,0.002493143,0.007978916
0.022938848,0.01894927,0.000997901,0.002991676
0.022939324,0.016954899,0.001994729,0.003989697
0.023445129,0.023445129,0,0
0.023730437,0.019741535,0.00199453,0.001994371
0.023935437,0.011968136,0.002992272,0.008975029
0.023936033,0.023936033,0,0
0.024433613,0.010970592,0.00249362,0.0109694
0.024445534,0.01944685,0.001006603,0.003992081
0.024933338,0.024933338,0,0
0.024933577,0.024933577,0,0
0.02493755,0.012976646,0.001987855,0.009973049
0.025185347,0.016954184,0.003244638,0.004986525
0.025929928,0.025929928,0,0
0.025930166,0.018948793,0.003989458,0.002991915
0.025930166,0.025930166,0,0
0.025930882,0.025930882,0,0
0.026409268,0.017951965,0.001474977,0.006982327
0.026428699,0.015956879,0.002492905,0.007978916
0.026428819,0.021940708,0.002493024,0.001995087
0.026429057,0.012964964,0.002493262,0.010970831
0.02692759,0.02692759,0,0
0.02692771,0.02692771,0,0
0.026928186,0.026928186,0,0
0.026928306,0.013962984,0.002991796,0.009973526
0.026951432,0.026951432,0,0
0.027924776,0.027924776,0,0
0.027925253,0.027925253,0,0
0.027925253,0.027925253,0,0
0.027925491,0.027925491,0,0
0.02842021,0.014956713,0.002492666,0.010970831
0.028423786,0.020943642,0.003490448,0.003989697
0.029427648,0.009972811,0.001994729,0.017460108
0.029918909,0.029918909,0,0
0.029920101,0.029920101,0,0
0.02992022,0.009973288,0.001994729,0.017952204
0.029921412,0.018950939,0.002992034,0.007978439
0.031185508,0.031185508,0,0
0.031414986,0.022938013,0.006482363,0.00199461
0.032418966,0.010976791,0.002492905,0.01894927
0.032912612,0.020944118,0.006981492,0.004987001
0.032925725,0.032925725,0,0
0.033410668,0.023936033,0.007480264,0.001994371
0.033908606,0.025929928,0.003988981,0.003989697
0.033909321,0.033909321,0,0
0.033922911,0.033922911,0,0
0.033923507,0.033923507,0,0
0.034406781,0.01595664,0.004488111,0.01396203
0.034921765,0.034921765,0,0
0.035744826,0.02243948,0.003332297,0.009973049
0.035918832,0.035918832,0,0
0.036195874,0.036195874,0,0
0.037577589,0.021941066,0.003667672,0.011968851
0.037898064,0.037898064,0,0
0.037898064,0.027925491,0.007978201,0.001994371
0.038384914,0.038384914,0,0
0.03874441,0.022119641,0.004656394,0.011968374
0.038895607,0.038895607,0,0
0.038895845,0.038895845,0,0
0.038896084,0.038896084,0,0
0.039893389,0.039893389,0,0
0.040390611,0.026927233,0.009474158,0.00398922
0.040391564,0.028922319,0.007479787,0.003989458
0.040889978,0.040889978,0,0
0.042077541,0.042077541,0,0
0.043062965,0.026441693,0.008643309,0.007977962
0.043627501,0.043627501,0,0
0.044380665,0.029919863,0.007479429,0.006981373
0.044878483,0.030916691,0.008975744,0.004986048
0.044880152,0.044880152,0,0
0.044881821,0.044881821,0,0
0.044882298,0.044882298,0,0
0.045378804,0.030916929,0.008476615,0.00598526
0.046376467,0.027925491,0.005485535,0.012965441
0.047376513,0.047376513,0,0
0.047871828,0.047871828,0,0
0.048868895,0.048868895,0,0
0.048869371,0.048869371,0,0
0.049379468,0.049379468,0,0
0.050748348,0.050748348,0,0
0.050863147,0.037898064,0.00797832,0.004986763
0.052858353,0.052858353,0,0
0.052858353,0.052858353,0,0
0.052858591,0.052858591,0,0
0.053855658,0.053855658,0,0
0.053869843,0.053869843,0,0
0.054853201,0.054853201,0,0
0.055850267,0.055850267,0,0
0.056420922,0.056420922,0,0
0.056847811,0.056847811,0,0
0.057332635,0.057332635,0,0
0.057845354,0.057845354,0,0
0.059355974,0.059355974,0,0
0.059855938,0.059855938,0,0
0.060837269,0.060837269,0,0
0.061834097,0.037898064,0.01695466,0.006981373
0.063358545,0.063358545,0,0
0.063865781,0.054392099,0.003490329,0.005983353
0.06482625,0.06482625,0,0
0.064826727,0.054853201,0.00398922,0.005984306
0.066820621,0.066820621,0,0
0.069321156,0.069321156,0,0
0.069812775,0.069812775,0,0
0.070312142,0.048868895,0.013463855,0.007979393
0.070816517,0.070816517,0,0
0.073299408,0.073299408,0,0
0.07330358,0.07330358,0,0
0.073556423,0.048869371,0.013716698,0.010970354
0.073802471,0.049866438,0.021941662,0.001994371
0.07431531,0.065837622,0.00648284,0.001994848
0.076295376,0.076295376,0,0
0.077791333,0.046874285,0.019946694,0.010970354
0.077791333,0.077791333,0,0
0.078291178,0.049866915,0.02144289,0.006981373
0.079786539,0.079786539,0,0
0.080784082,0.080784082,0,0
0.081780434,0.081780434,0,0
0.081781149,0.040890455,0.018949032,0.021941662
0.081781626,0.081781626,0,0
0.082778811,0.056847811,0.021941304,0.003989697
0.083299796,0.058358431,0.021948973,0.002992392
0.083775282,0.083775282,0,0
0.085271597,0.084772825,0.000498772,0
0.089262009,0.076794624,0.00648284,0.005984545
0.090274334,0.075302124,0.003003836,0.011968374
0.090758681,0.064829588,0.019945502,0.005983591
0.090926647,0.090926647,0,0
0.091011882,0.05959332,0.023439646,0.007978916
0.091482639,0.091482639,0,0
0.092490276,0.070197582,0.013316949,0.008975744
0.092550715,0.0787884,0.005783637,0.007978678
0.092751265,0.092751265,0,0
0.092751741,0.092751741,0,0
0.094532728,0.094532728,0,0
0.095651825,0.083506227,0.006161769,0.005983829
0.095743895,0.079786539,0.006980896,0.00897646
0.096740842,0.081781149,0.006981015,0.007978678
0.097754717,0.097754717,0,0
0.09823668,0.081781387,0.005484939,0.010970354
0.099018216,0.056847811,0.011253715,0.030916691
0.101727724,0.101727724,0,0
0.102176825,0.087530136,0.005670945,0.008975744
0.102232456,0.102232456,0,0
0.102704763,0.08807826,0.005650282,0.008976221
0.103229523,0.103229523,0,0
0.103722095,0.103722095,0,0
0.106713653,0.097738028,0.002992034,0.005983591
0.108708382,0.108708382,0,0
0.109703064,0.090758085,0.007975101,0.010969877
0.109705329,0.075796604,0.032911897,0.000996828
0.11266923,0.11266923,0,0
0.113695621,0.113695621,0,0
0.113872051,0.09924531,0.007645369,0.006981373
0.114193797,0.101727247,0.003490567,0.008975983
0.116187692,0.105716467,0.003490567,0.006980658
0.116687536,0.116687536,0,0
0.116687775,0.116687775,0,0
0.116711736,0.035928249,0.006981492,0.073801994
0.117684722,0.095743656,0.004986882,0.016954184
0.117690802,0.058842182,0.013463259,0.045385361
0.11967957,0.078788996,0.036901355,0.00398922
0.119679689,0.119679689,0,0
0.119866689,0.098914862,0.003997167,0.01695466
0.120676517,0.105716944,0.003988981,0.010970592
0.120676994,0.120676994,0,0
0.121196389,0.103722334,0.005998492,0.011475563
0.121412794,0.099804044,0.003656785,0.017951965
0.122172713,0.102725267,0.007480025,0.011967421
0.123675823,0.10323,0.009474277,0.010971546
0.124046206,0.103443503,0.012624741,0.007977962
0.127658606,0.102724552,0.010970592,0.013963461
0.12982293,0.091241241,0.034592708,0.003988981
0.130151073,0.106216073,0.009972016,0.013962984
0.132018963,0.111732006,0.00432984,0.015957117
0.132619381,0.122646093,0.003988981,0.005984306
0.132644653,0.112698555,0.007978439,0.011967659
0.133150101,0.133150101,0,0
0.13364172,0.113695145,0.00398922,0.015957355
0.134227673,0.11295104,0.007313887,0.013962746
0.13513875,0.084773064,0.0483706,0.001995087
0.135637283,0.11768508,0.002991676,0.014960527
0.135889292,0.107711792,0.022193909,0.005983591
0.136634946,0.127658844,0.004986405,0.003989697
0.137801329,0.120180607,0.008644025,0.008976698
0.139626026,0.139626026,0,0
0.140623689,0.140623689,0,0
0.140623808,0.140623808,0,0
0.141620398,0.141620398,0,0
0.141621113,0.141621113,0,0
0.144613028,0.144613028,0,0
0.14626499,0.119667411,0.004656156,0.021941423
0.147797624,0.122856498,0.007987658,0.016953468
0.148105264,0.13264513,0.008477569,0.006982565
0.148105621,0.107711315,0.03540659,0.004987717
0.148356795,0.148356795,0,0
0.148781657,0.148781657,0,0
0.148854852,0.116687059,0.006237626,0.025930166
0.149101496,0.13264513,0.004487753,0.011968613
0.151594639,0.142618656,0.005983829,0.002992153
0.153089285,0.071807623,0.022439003,0.058842659
0.15358758,0.127658606,0.004985094,0.02094388
0.153589606,0.138629198,0.007979035,0.006981373
0.153951526,0.127658367,0.012967467,0.013325691
0.154548764,0.131943107,0.003656387,0.01894927
0.155105591,0.155105591,0,0
0.155583143,0.155583143,0,0
0.155902346,0.135946155,0.003998597,0.015957594
0.156082511,0.122671843,0.003490567,0.029920101
0.156580329,0.130650282,0.010970235,0.014959812
0.157088598,0.145120144,0.004987319,0.006981134
0.157577991,0.157577991,0,0
0.158575177,0.140623569,0.002992272,0.014959335
0.162564397,0.113695145,0.044880033,0.00398922
0.162564754,0.162564754,0,0
0.163068175,0.141135335,0.00697279,0.014960051
0.163561106,0.146607399,0.007978678,0.008975029
0.163561583,0.163561583,0,0
0.163568616,0.13913393,0.003490567,0.020944118
0.164559126,0.147604465,0.004986525,0.011968136
0.164566278,0.120184422,0.002493382,0.041888475
0.165057421,0.137631178,0.008476973,0.01894927
0.166432261,0.145609856,0.007978797,0.012843609
0.167052507,0.126660585,0.007480145,0.032911777
0.168548822,0.168548822,0,0
0.169046521,0.14860177,0.01047194,0.009972811
0.169546366,0.15358901,0.00398922,0.011968136
0.169546962,0.143616199,0.004986882,0.02094388
0.169630885,0.1535604,0.0039891,0.012081385
0.170409679,0.149465561,0.007978678,0.012965441
0.171041727,0.147604942,0.007479668,0.015957117
0.172415058,0.135531545,0.004992644,0.031890869
0.172537565,0.137631178,0.007978201,0.026928186
0.172537684,0.144613266,0.007978559,0.01994586
0.172538042,0.152591228,0.002992392,0.016954422
0.173034867,0.156088471,0.003980954,0.012965441
0.173036456,0.144612789,0.008477092,0.019946575
0.1748902,0.140622616,0.005318801,0.028948784
0.176311215,0.151370645,0.007986625,0.016953945
0.176508188,0.083756208,0.027925253,0.064826727
0.177026272,0.150596857,0.004487991,0.021941423
0.182512045,0.154586554,0.008975506,0.018949986
0.184007287,0.13663435,0.004487872,0.042885065
0.184434056,0.143542767,0.002992272,0.037899017
0.184505463,0.140623808,0.009973288,0.033908367
0.185183009,0.146109939,0.032585224,0.006487846
0.185249289,0.127656102,0.053604205,0.003988981
0.186499834,0.080784321,0.031914234,0.073801279
0.187497616,0.166553974,0.004986286,0.015957355
0.187998891,0.126663208,0.057346463,0.00398922
0.193481803,0.154586315,0.003988624,0.034906864
0.19547677,0.19547677,0,0
0.195500255,0.1625669,0.00648272,0.026450634
0.195975065,0.172538042,0.012466431,0.010970592
0.195981741,0.195981741,0,0
0.196474195,0.176527262,0.015957475,0.003989458
0.198488553,0.15757823,0.025932153,0.01497817
0.199466467,0.199466467,0,0
0.200464249,0.17752552,0.00398922,0.018949509
0.201459686,0.150596738,0.002991358,0.04787159
0.203455806,0.168549299,0.006981254,0.027925253
0.205948472,0.174532413,0.012466311,0.018949747
0.209439278,0.209439278,0,0
0.209439754,0.209439754,0,0
0.210895975,0.16170156,0.013290246,0.035904169
0.212900639,0.179488897,0.010472298,0.022939444
0.21342814,0.169545889,0.010970712,0.032911539
0.213428259,0.184505701,0.012965441,0.015957117
0.214425802,0.214425802,0,0
0.214426041,0.200463772,0.003988981,0.009973288
0.214923978,0.170543432,0.008476853,0.035903692
0.215423465,0.190490246,0.005984187,0.018949032
0.216912508,0.187498331,0.011462688,0.017951488
0.217916846,0.1765275,0.023437381,0.017951965
0.217918158,0.18051672,0.008477449,0.028923988
0.218415976,0.218415976,0,0
0.219274998,0.179519892,0.007480145,0.032274961
0.220922947,0.190504313,0.004487753,0.025930882
0.221406817,0.091754198,0.038895726,0.090756893
0.222159028,0.190489769,0.011722922,0.019946337
0.223402262,0.223402262,0,0
0.224399805,0.224399805,0,0
0.225396633,0.225396633,0,0
0.225396752,0.193482161,0.008976102,0.02293849
0.226892829,0.188495874,0.01446116,0.023935795
0.227391005,0.227391005,0,0
0.230382919,0.213428736,0.004986286,0.011967897
0.230383039,0.180516481,0.010970712,0.038895845
0.232377768,0.209438801,0.00398922,0.018949747
0.236367464,0.236367464,0,0
0.238362312,0.238362312,0,0
0.239863992,0.202964067,0.017951608,0.018948317
0.240356684,0.240356684,0,0
0.240356684,0.240356684,0,0
0.244346142,0.244346142,0,0
0.244844198,0.204452753,0.009474277,0.030917168
0.24534297,0.24534297,0,0
0.246586204,0.149599075,0.09100306,0.005984068
0.247338057,0.247338057,0,0
0.247836351,0.211433649,0.010472059,0.025930643
0.247836947,0.185503483,0.012466788,0.049866676
0.248353362,0.19850111,0.010956168,0.038896084
0.248376489,0.214451551,0.011983514,0.021941423
0.249333143,0.249333143,0,0
0.249830246,0.196473122,0.037400007,0.015957117
0.250327706,0.202455521,0.009973407,0.037898779
0.250329971,0.250329971,0,0
0.250329971,0.250329971,0,0
0.252823353,0.221407175,0.016456366,0.014959812
0.253484209,0.234878659,0.005640348,0.012965202
0.254329522,0.206464291,0.0039831,0.043882132
0.255316377,0.214426279,0.003988862,0.036901236
0.256813407,0.195477486,0.016455531,0.04488039
0.256826997,0.256826997,0,0
0.257816434,0.167551756,0.040890336,0.049374342
0.259894053,0.160521269,0.065403859,0.033968925
0.260303259,0.260303259,0,0
0.267576456,0.207444668,0.026222229,0.033909559
0.269279361,0.219413042,0.011967778,0.03789854
0.269286156,0.176035881,0.08626914,0.006981134
0.274168849,0.237766743,0.008477569,0.027924538
0.274266124,0.233375549,0.015956759,0.024933815
0.277757168,0.247338057,0.012466908,0.017952204
0.283901771,0.221410513,0.006640991,0.055850267
0.285236359,0.285236359,0,0
0.285746813,0.285746813,0,0
0.289723992,0.217417955,0.005484939,0.066821098
0.296944976,0.217903137,0.065079093,0.013962746
0.297709107,0.2548244,0.023935676,0.018949032
0.298202276,0.298202276,0,0
0.305190563,0.255316734,0.017453432,0.032420397
0.306671143,0.248327732,0.015458822,0.042884588
0.307675958,0.248335361,0.037399411,0.021941185
0.317247391,0.257906675,0.008476973,0.050863743
0.318632722,0.199451685,0.071309209,0.047871828
0.318670154,0.268281221,0.014461398,0.035927534
0.321241021,0.276520371,0.018284321,0.026436329
0.323134899,0.203455448,0.118682384,0.000997066
0.323633552,0.253322124,0.018451333,0.051860094
0.329119205,0.329119205,0,0
0.330365658,0.250834703,0.021442175,0.058088779
0.33560276,0.222404957,0.101229191,0.011968613
0.337597013,0.291220903,0.013463616,0.032912493
0.342086434,0.284240007,0.012966514,0.044879913
0.342512925,0.29264617,0.016955217,0.032911539
0.343081355,0.302191019,0.012965083,0.027925253
0.34322679,0.34322679,0,0
0.348603725,0.282244682,0.016464472,0.049894571
0.349586248,0.349586248,0,0
0.350091815,0.322137594,0.008976102,0.018978119
0.351598263,0.300726175,0.010978937,0.03989315
0.352556586,0.310169935,0.005485415,0.036901236
0.353055239,0.353055239,0,0
0.355547547,0.310170174,0.016456246,0.028921127
0.356237014,0.306703091,0.013630231,0.035903692
0.360795021,0.30269599,0.035159826,0.022939205
0.361553311,0.335622787,0.009973168,0.015957355
0.362536192,0.362536192,0,0
0.364025593,0.317151546,0.014960289,0.031913757
0.367769241,0.302191496,0.019700527,0.045877218
0.369011402,0.369011402,0,0
0.373999357,0.373999357,0,0
0.377489567,0.317151308,0.022439718,0.03789854
0.377997756,0.331622362,0.015458226,0.030917168
0.380469203,0.318147659,0.023424983,0.038896561
0.382476568,0.304186106,0.009474516,0.068815947
0.383133888,0.339575291,0.023612499,0.019946098
0.386515737,0.386515737,0,0
0.396937609,0.396937609,0,0
0.39694047,0.339095116,0.027925253,0.029920101
0.396974921,0.349078417,0.015956759,0.031939745
0.39793539,0.39793539,0,0
0.398932576,0.337098122,0.03590405,0.025930405
0.401924849,0.281247377,0.112698555,0.007978916
0.40342021,0.332111359,0.024434328,0.046874523
0.404916406,0.346073866,0.026927829,0.031914711
0.404952168,0.376006603,0.023935437,0.005010128
0.406404018,0.345076323,0.011967659,0.049360037
0.406664014,0.364025593,0.023689151,0.01894927
0.409876108,0.409876108,0,0
0.415886521,0.363029003,0.032911658,0.01994586
0.416883469,0.416883469,0,0
0.41987586,0.357044458,0.023936033,0.038895369
0.42437005,0.368014097,0.019946575,0.036409378
0.426113367,0.363028765,0.035159349,0.027925253
0.44108212,0.234372854,0.083530068,0.123179197
0.442316175,0.405913591,0.013464093,0.02293849
0.450294971,0.409903288,0.017453194,0.02293849
0.453980048,0.301220417,0.10189565,0.050863981
0.455348849,0.300196409,0.115192056,0.039960384
0.458771706,0.361033201,0.066821098,0.030917406
0.467623393,0.372822762,0.029974143,0.064826488
0.468745947,0.394942522,0.019946575,0.05385685
0.480214119,0.329119205,0.134140968,0.016953945
0.480713129,0.480713129,0,0
0.482223272,0.405927181,0.032413483,0.043882608
0.484979033,0.438824892,0.009973407,0.036180735
0.495671749,0.451790094,0.01795125,0.025930405
0.500428994,0.434604883,0.023935636,0.041888475
0.502403776,0.442337871,0.0216283,0.038437605
0.506401857,0.361784697,0.139630874,0.004986286
0.507141471,0.480713129,0.009473681,0.01695466
0.510133505,0.451790571,0.033410311,0.024932623
0.517778158,0.517778158,0,0
0.535567045,0.535567045,0,0
0.537562847,0.454784393,0.030916929,0.051861525
0.542048931,0.452787876,0.01446104,0.074800014
0.547789216,0.465753555,0.030172467,0.051863194
0.548538327,0.438825369,0.01246655,0.097246408
0.556018353,0.472242594,0.017951965,0.065823793
0.557294011,0.484731078,0.031672716,0.040890217
0.559502363,0.559502363,0,0
0.56349206,0.56349206,0,0
0.565487146,0.565487146,0,0
0.567481518,0.567481518,0,0
0.571968794,0.484702587,0.045378685,0.041887522
0.58543098,0.50564599,0.0289222,0.050862789
0.613801916,0.560770392,0.012632449,0.040399075
0.613857388,0.53656435,0.027426839,0.049866199
0.616326094,0.540529728,0.027925253,0.047871113
0.621844292,0.621844292,0,0
0.627328634,0.576962948,0.021442652,0.028923035
0.635805607,0.635805607,0,0
0.639288187,0.549528599,0.027925014,0.061834574
0.647767186,0.513625383,0.046375632,0.087766171
0.669806719,0.591516495,0.034407854,0.04388237
0.674693584,0.627320766,0.014460802,0.032912016
0.67718792,0.67718792,0,0
0.680680752,0.617348194,0.01446104,0.048871517
0.682173967,0.682173967,0,0
0.688158274,0.657241106,0.011967897,0.01894927
0.689163089,0.634808779,0.01645577,0.03789854
0.698137641,0.59491396,0.038397431,0.06482625
0.698630571,0.647268295,0.025432348,0.025929928
0.711096168,0.624328375,0.036901116,0.049866676
0.719076514,0.648266077,0.039893031,0.030917406
0.726057291,0.726057291,0,0
0.726310134,0.625326633,0.032167315,0.068816185
0.738346775,0.613506436,0.022605975,0.102234364
0.741774201,0.565486908,0.105969548,0.070317745
0.747658014,0.680179834,0.016651392,0.050826788
0.759536743,0.690657616,0.012466908,0.05641222
0.759720206,0.675193071,0.027679086,0.056848049
0.775180221,0.695140123,0.028178334,0.051861763
0.791595459,0.66422224,0.040360451,0.087012768
0.794879675,0.697640181,0.019448042,0.077791452
0.810331106,0.717080593,0.036402702,0.056847811
0.832792163,0.782904625,0.020459294,0.029428244
0.836262465,0.711097002,0.037400246,0.087765217
0.849250555,0.378007889,0.174035549,0.297207117
0.857704401,0.857704401,0,0
0.862655878,0.862655878,0,0
0.873475313,0.78290534,0.034719229,0.055850744
0.875157952,0.769939661,0.051362634,0.053855658
0.891629457,0.757987261,0.026927948,0.106714249
0.893315434,0.776921034,0.054848075,0.061546326
0.895587087,0.69380343,0.14393878,0.057844877
0.896108866,0.841747761,0.015957355,0.038403749
0.896602074,0.724094868,0.056817214,0.115689993
0.909066677,0.83476615,0.032413006,0.041887522
0.918051004,0.918051004,0,0
0.924034953,0.80783844,0.0463835,0.069813013
0.927002311,0.804822683,0.043882728,0.0782969
0.931224386,0.869920135,0.015426795,0.045877457
0.931508064,0.931508064,0,0
0.940088352,0.860142469,0.045039495,0.034906387
0.941978812,0.814819574,0.047372699,0.079786539
0.945482492,0.818810463,0.050875664,0.075796366
0.947971344,0.832770824,0.045877457,0.069323063
0.96143508,0.834275484,0.06133604,0.065823555
0.962773442,0.905926466,0.023935437,0.032911539
0.966413736,0.966413736,0,0
0.980150938,0.857226372,0.048125029,0.074799538
1.001295209,0.891589403,0.035903573,0.073802233
1.004325271,0.93750453,0.029919982,0.036900759
1.010296226,0.929512501,0.037898183,0.042885542
1.010756373,1.010756373,0,0
1.012296677,0.775430918,0.184007406,0.052858353
1.017775416,0.875656128,0.098236918,0.04388237
1.01778245,0.905576229,0.035903215,0.076303005
1.03175962,0.916069269,0.038896203,0.076794147
1.045054754,0.860421419,0.037029107,0.147604227
1.072630048,0.929512739,0.054354548,0.08876276
1.0786134,0.932504416,0.0772928,0.068816185
1.07875216,1.07875216,0,0
1.10420692,1.037116766,0.038167596,0.028922558
1.116303086,0.592417002,0.260555387,0.263330698
1.140963554,1.015300274,0.048869133,0.076794147
1.14394486,1.007304192,0.049367785,0.087272882
1.171632846,1.04645586,0.07231911,0.052857876
1.172387481,1.033260584,0.056349158,0.082777739
1.179885149,1.053224087,0.049866438,0.076794624
1.190299749,1.088088274,0.023437023,0.078774452
1.278087974,0.651763678,0.296207309,0.330116987
1.298731089,1.11397171,0.111953974,0.072805405
1.312494516,1.144936323,0.053356647,0.114201546
1.313444257,1.241636992,0.008975387,0.062831879
1.370919108,1.12415719,0.189914107,0.056847811
1.384315848,1.272103071,0.036415458,0.075797319
1.400259256,1.248167038,0.084273577,0.067818642
1.409243226,1.302528381,0.061834455,0.04488039
1.465352058,1.287574053,0.079041719,0.098736286
1.475550532,1.265612841,0.069314361,0.140623331
1.477053881,1.330439568,0.067319632,0.079294682
1.494999647,1.494999647,0,0
1.498393575,1.249358535,0.048548142,0.200486898
1.505161047,1.505161047,0,0
1.513947964,1.242674112,0.12865591,0.142617941
1.522920251,1.300519228,0.074288487,0.148112535
1.526916385,1.345128536,0.091031909,0.090755939
1.549354315,1.399255753,0.10521841,0.044880152
1.584260225,1.278578758,0.15309,0.152591467
1.599286914,1.398570776,0.042140603,0.158575535
1.600765824,1.488559008,0.054361463,0.057845354
1.60670042,1.60670042,0,0
1.617413759,1.417947054,0.077791691,0.121675014
1.710423231,1.710423231,0,0
1.716911077,1.549851894,0.079786539,0.087272644
1.728134036,1.531900406,0.08801806,0.10821557
1.751811147,1.474055052,0.138130069,0.139626026
1.765367031,1.498988152,0.160662174,0.105716705
1.772782922,1.51047945,0.091760516,0.170542955
1.830788612,1.465079546,0.27295804,0.092751026
1.892075857,1.704755783,0.038231214,0.14908886
1.918366194,1.699452639,0.086268663,0.132644892
1.94397076,1.612857342,0.14261802,0.188495398
1.987196922,1.772271872,0.074301004,0.140624046
1.992688894,1.853057384,0.032413483,0.107218027
2.003391862,1.837084055,0.104474187,0.06183362
2.028326392,1.827110767,0.111455798,0.089759827
2.100400686,1.772284746,0.07129693,0.25681901
2.137283564,1.796196461,0.131647825,0.209439278
2.138367017,1.785302401,0.191496929,0.161567688
2.144767523,1.872987986,0.033909321,0.237870216
2.148075541,1.805491328,0.055353006,0.287231207
2.160219431,2.160219431,0,0
2.160725594,1.933825016,0.059839964,0.167060614
2.170192361,2.081429958,0.042885184,0.045877218
2.174189568,2.0445292,0.061335802,0.068324566
2.176934838,1.751313448,0.379744887,0.045876503
2.183236957,1.81963706,0.03007853,0.333521366
2.277465224,1.865255356,0.349378228,0.06283164
2.292980433,2.018122673,0.190212011,0.084645748
2.29660058,2.019230843,0.108313322,0.169056416
2.306398511,1.921513915,0.076325417,0.308559179
2.309788942,2.215042591,0.049866199,0.044880152
2.324785113,2.159222126,0.082279801,0.083283186
2.367663264,2.06547308,0.12167418,0.180516005
2.400730848,0.949977398,0.479471922,0.971281528
2.4036268,2.157777071,0.098735452,0.147114277
2.446453333,2.175179482,0.105716705,0.165557146
2.456433773,2.220564604,0.115192175,0.120676994
2.464451313,2.464451313,0,0
2.472153544,2.182161331,0.112453341,0.177538872
2.481339693,2.481339693,0,0
2.482568781,2.166045308,0.154451529,0.162071943
2.509298086,2.366174936,0.03490591,0.108217239
2.515795588,2.195438623,0.17226994,0.148087025
2.587082624,2.421519756,0.054354429,0.111208439
2.596054077,2.194128513,0.257311344,0.14461422
2.612523317,2.153743505,0.121681452,0.33709836
2.749397159,2.234022379,0.075551391,0.439823389
2.779242039,2.214483261,0.035159349,0.529599428
2.803635597,2.515905142,0.054354906,0.233375549
2.828437686,2.663379431,0.091255069,0.073803186
2.940898299,2.609033346,0.133396268,0.198468685
2.944624662,2.684290648,0.186505318,0.073828697
2.955619693,2.455457926,0.350561738,0.149600029
2.995523691,2.39112258,0.394949198,0.209451914
3.019189835,2.521268606,0.403175116,0.094746113
3.057203293,2.641059399,0.247594595,0.168549299
3.05781126,2.784548759,0.148596764,0.124665737
3.100473642,2.449445248,0.526850462,0.124177933
3.148589373,3.033897161,0.053855419,0.060836792
3.196526647,3.196526647,0,0
3.25978446,2.206096649,1.031747103,0.021940708
3.270902395,2.916196823,0.148244619,0.206460953
3.286074281,2.973907351,0.110699892,0.201467037
3.302937388,2.850372553,0.270775199,0.181789637
3.373517275,3.02343154,0.170063257,0.180022478
3.407470226,3.407470226,0,0
3.507823229,3.227908134,0.109195232,0.170719862
3.520332932,3.20842886,0.151363015,0.160541058
3.555086096,3.101439357,0.256666978,0.196979761
3.8267591,3.8267591,0,0
3.896572828,3.474701881,0.170543909,0.251327038
3.905645967,3.333132744,0.274311423,0.298201799
3.979085803,3.624275208,0.166806579,0.188004017
4.106013417,3.294185162,0.517614722,0.294213533
4.115986943,3.539528608,0.330116868,0.246341467
4.202300668,3.517617702,0.472236276,0.21244669
4.25361681,3.837730169,0.233375788,0.182510853
4.656048536,4.283046246,0.177525043,0.195477247
4.787687063,4.231676102,0.116189003,0.439821959
5.184072256,5.184072256,0,0
5.524750829,4.820606947,0.290223718,0.413920164
5.75285852,5.237730503,0.258813739,0.256314278
6.23608005,5.460388184,0.555773616,0.219918251
6.286543369,5.841235161,0.204951525,0.240356684
6.315367222,5.794508219,0.249585152,0.271273851
6.34205699,5.893258095,0.208441973,0.240356922
6.445846121,5.704462647,0.450695674,0.290687799
6.500872135,6.122630596,0.295462847,0.082778692
6.628930926,6.373994827,0.182623744,0.072312355
6.645753145,6.472708702,0.04787159,0.125172853
6.686376095,6.011434555,0.300942898,0.373998642
6.918845534,5.32504952,1.345899343,0.247896671
7.113115072,5.890131712,0.893863201,0.329120159
7.603928089,7.134922504,0.263555527,0.205450058
7.679480553,6.92200017,0.382483244,0.374997139
7.694259882,7.02172327,0.323556185,0.348980427
7.771788836,7.771788836,0,0
8.075931787,6.43280077,1.362360954,0.280770063
8.622464299,7.286518097,1.06964457,0.266301632
8.758063674,7.918810129,0.542048812,0.297204733
11.32276273,11.32276273,0,0
11.5770458,10.21219897,0.308673739,1.056173086
12.59963369,10.00525856,2.312131405,0.282243729
13.58630288,13.58630288,0,0
13.69567549,12.22384071,1.222502589,0.24933219
13.97329772,12.97020173,0.505920053,0.497175932
15.01459646,13.60136294,0.869687557,0.543545961
15.17200971,14.58232021,0.198230267,0.391459227
15.62223697,14.47828531,0.468758106,0.675193548
15.65547812,12.73818767,0.965532064,1.951758385
18.11158502,15.3638854,0.880663514,1.867036104
18.13666133,15.82625568,0.700133959,1.610271692
18.39501131,16.61309326,0.202673197,1.579244852
18.88053536,14.97248006,3.571717262,0.336338043
19.64946377,19.18120956,0.152591586,0.315662622
20.67398512,18.53492832,1.468332648,0.670724154
22.2508992,20.7425127,0.832777858,0.675608635
22.28092825,22.27195239,0.004986644,0.00398922
22.48589015,21.45663047,0.604396582,0.4248631
22.59877241,20.43139839,0.581942677,1.585431337
22.78270209,21.07545471,0.255354285,1.451893091
22.7918011,20.62317681,1.186387181,0.982237101
22.8603061,20.93002129,1.102016767,0.828268051
23.10177886,20.48423386,1.185597777,1.431947231
23.42039013,22.93668509,0.146607399,0.337097645
23.70130527,21.94780707,0.989542365,0.763955832
24.32796419,22.52525353,1.023768544,0.778942108
24.6184727,19.06699443,4.944103837,0.60737443
25.67862451,21.45970941,2.706933379,1.511981726
30.09918094,27.55604911,1.164137602,1.378994226
30.41395044,28.89427519,1.362097025,0.15757823
31.63650143,28.99270058,1.038069129,1.605731726
38.38727987,38.38727987,0,0
39.61833084,37.23664689,1.589285016,0.79239893
39.65143192,35.62516236,2.989808202,1.036461353
41.92394682,39.49125659,0.595270475,1.837419748
47.59916854,47.59916854,0,0
48.37481153,29.69660711,17.93419516,0.744009256
57.33576095,52.93845057,0.626688838,3.770621538
58.32279551,49.9198904,7.109845757,1.293059349
58.79154718,55.23754191,1.927702308,1.626302958
65.58954072,61.51850462,0.725301266,3.345734835
66.037817,62.13627148,3.48836422,0.413181305
69.93683481,52.2418251,16.79342198,0.901587725
73.60146391,66.90872669,1.81340754,4.879329681
77.13428152,72.96144676,1.084099889,3.088734865
83.36730409,66.5781827,14.5281713,2.260950089
129.136815,123.4471483,3.897953629,1.791712999
149.9377193,140.8894243,7.922800303,1.125494719
177.2251177,144.0213611,30.57436252,2.629394054
181.375055,159.9629781,20.25962269,1.152454138
215.2874399,176.2138295,34.10053265,4.973077774
227.1416543,210.0560973,14.26610208,2.819454908
259.8958129,251.4352779,5.70836556,2.752169371
339.4879708,303.0358353,28.07186127,8.380274296
406.1224436,381.7298834,10.79313242,13.5994277
1299.061216,1052.894699,223.5109565,22.65556097
1737.2028,1451.423888,268.2201546,17.55875754
2446.323921,1956.767791,454.4274719,35.12865829
2706.196255,2553.942302,16.77845585,135.4754977
8656.470207,7586.910852,717.0765076,352.4828482


==> plots/fig-2.3.csv <==
total,Opt,Foresight
0.000332355,0.000332355,0
0.000498772,0.000498772,0
0.000996828,0,0.000996828
0.000997066,0.000997066,0
0.000997305,0,0.000997305
0.000997305,0,0.000997305
0.000997543,0,0.000997543
0.000997543,0,0.000997543
0.00099802,0,0.00099802
0.00132966,0.000332594,0.000997066
0.00132974,0.000332435,0.000997305
0.001329819,0.000332514,0.000997305
0.001329819,0.000332514,0.000997305
0.001329978,0.000332435,0.000997543
0.001330058,0.000332514,0.000997543
0.001330376,0.000332355,0.00099802
0.001496434,0.000498652,0.000997782
0.001496911,0.000498652,0.000998259
0.001662095,0.00066479,0.000997305
0.001662254,0.000664711,0.000997543
0.001662334,0.000665029,0.000997305
0.001662413,0.00066487,0.000997543
0.001984596,0,0.001984596
0.001985312,0.000988007,0.000997305
0.001993497,0.000996669,0.000996828
0.001994133,0,0.001994133
0.001994371,0.000997543,0.000996828
0.001994371,0.000997782,0.00099659
0.001994371,0.000997066,0.000997305
0.001994371,0,0.001994371
0.001994769,0.000997464,0.000997305
0.001994848,0,0.001994848
0.001994848,0.000997543,0.000997305
0.001994848,0.000997543,0.000997305
0.001994848,0.000997066,0.000997782
0.001995444,0.000997663,0.000997782
0.00199612,0.000998338,0.000997782
0.002005219,0.000985265,0.001019955
0.002327919,0.001330137,0.000997782
0.002493382,0.000498772,0.00199461
0.002494216,0.000498652,0.001995564
0.002659321,0.001661777,0.000997543
0.002984365,0.000989517,0.001994848
0.002990961,0.001993895,0.000997066
0.002991199,0.00099659,0.00199461
0.002991319,0.000997186,0.001994133
0.002991438,0.000997066,0.001994371
0.002991835,0.000997464,0.001994371
0.002991915,0.000997305,0.00199461
0.002992034,0.000997663,0.001994371
0.002992272,0.000997663,0.00199461
0.003490329,0.000498652,0.002991676
0.003490329,0.000498652,0.002991676
0.003985286,0.000993848,0.002991438
0.003988743,0.000997305,0.002991438
0.003988862,0.000997186,0.002991676
0.003988902,0.00199453,0.001994371
0.00398922,0.000997305,0.002991915
0.00398922,0.000997543,0.002991676
0.00398922,0.001994848,0.001994371
0.00398922,0.00099802,0.002991199
0.00398922,0.000998259,0.002990961
0.003989458,0.00199461,0.001994848
0.003989577,0.000997901,0.002991676
0.003989617,0.000997225,0.002992392
0.003989697,0,0.003989697
0.00399828,0.00200367,0.00199461
0.004321575,0.000332594,0.003988981
0.004487872,0.001495957,0.002991915
0.004488111,0.002493024,0.001995087
0.00451088,0.000498772,0.004012108
0.004653374,0.001662175,0.002991199
0.004826864,0.001329978,0.003496885
0.004986048,0.002991199,0.001994848
0.004986048,0.001994848,0.002991199
0.004986048,0.001994848,0.002991199
0.004986048,0.002991438,0.00199461
0.004986286,0.002991676,0.00199461
0.004986286,0,0.004986286
0.004986525,0.001995564,0.002990961
0.004986525,0.001994848,0.002991676
0.004986525,0.00199461,0.002991915
0.004986525,0.000997305,0.00398922
0.004986763,0.000997305,0.003989458
0.004986763,0.000997543,0.00398922
0.004986763,0.000997782,0.003988981
0.004986763,0,0.004986763
0.004987478,0.003989697,0.000997782
0.004998684,0.001006603,0.003992081
0.005983114,0.001993895,0.00398922
0.005983114,0.001994371,0.003988743
0.005983353,0.001993895,0.003989458
0.005983829,0.002991915,0.002991915
0.005983829,0.00199461,0.00398922
0.005983829,0.001994371,0.003989458
0.005984068,0.002992153,0.002991915
0.005984068,0.00099802,0.004986048
0.005984068,0.00199461,0.003989458
0.005984068,0.00199461,0.003989458
0.005984068,0.000997305,0.004986763
0.005984068,0.000997305,0.004986763
0.005984426,0.001994729,0.003989697
0.005984545,0.001994848,0.003989697
0.005984545,0.000997782,0.004986763
0.005984545,0.004986525,0.00099802
0.006482601,0.000498533,0.005984068
0.006980419,0.00199461,0.004985809
0.006981015,0.001994252,0.004986763
0.006981134,0.00199461,0.004986525
0.006981134,0.003988743,0.002992392
0.006981373,0.003989458,0.002991915
0.006981373,0.00398922,0.002992153
0.006981373,0.001994848,0.004986525
0.006981373,0.001994848,0.004986525
0.006981373,0.00199461,0.004986763
0.007005692,0,0.007005692
0.007479191,0.001495361,0.005983829
0.007479906,0.000498533,0.006981373
0.007480145,0.003490448,0.003989697
0.007480264,0.001496196,0.005984068
0.007978201,0.004986048,0.002992153
0.007978201,0.001993895,0.005984306
0.007978201,0.002991438,0.004986763
0.007978439,0.00099802,0.006980419
0.007978519,0.001994451,0.005984068
0.007978678,0.002992153,0.004986525
0.007978678,0.003988981,0.003989697
0.007978678,0.002991676,0.004987001
0.007978678,0.001994848,0.005983829
0.007978678,0.000997305,0.006981373
0.007978678,0.000997305,0.006981373
0.007978678,0.000997782,0.006980896
0.007978916,0.004987001,0.002991915
0.008004427,0.005986929,0.002017498
0.008231163,0.003244638,0.004986525
0.008457303,0.001474977,0.006982327
0.008476377,0.001495957,0.006980419
0.008476853,0.001496196,0.006980658
0.008476973,0.006482363,0.00199461
0.008477688,0.00648284,0.001994848
0.008479595,0.000499249,0.007980347
0.008940935,0.000997305,0.00794363
0.008975267,0.005983353,0.002991915
0.008975506,0.001995087,0.006980419
0.008975625,0.002992034,0.005983591
0.008975744,0.005984068,0.002991676
0.008975744,0.000997305,0.007978439
0.008975863,0.004986644,0.00398922
0.008975983,0.005983829,0.002992153
0.008975983,0.005983829,0.002992153
0.008975983,0.00099802,0.007977962
0.008975983,0.00398922,0.004986763
0.008976102,0.004986405,0.003989697
0.008976221,0.001994848,0.006981373
0.008976221,0.003989458,0.004986763
0.008976221,0.00099802,0.007978201
0.009010673,0.001994252,0.00701642
0.009473681,0.003490329,0.005983353
0.009474635,0.007480264,0.001994371
0.009945154,0.003961086,0.005984068
0.009972572,0.007978201,0.001994371
0.009972572,0.002991438,0.006981134
0.009973049,0.000997066,0.008975983
0.009973288,0.003988981,0.005984306
0.009973288,0.00398922,0.005984068
0.009973288,0.006981373,0.002991915
0.009973288,0.00199461,0.007978678
0.009973288,0.003988981,0.005984306
0.009973288,0.005983829,0.003989458
0.009973288,0.002992153,0.006981134
0.009973288,0.006981134,0.002992153
0.009973526,0.00398922,0.005984306
0.009973526,0.00498724,0.004986286
0.009973526,0.000997305,0.008976221
0.009973764,0.004987001,0.004986763
0.010471225,0.003490567,0.006980658
0.010471821,0.002492905,0.007978916
0.010472059,0.002493143,0.007978916
0.010960698,0.000987887,0.009972811
0.0109694,0.003988028,0.006981373
0.010969639,0.001993895,0.008975744
0.010970116,0.002991438,0.007978678
0.010970116,0.001994371,0.008975744
0.010970473,0.002992034,0.007978439
0.010970592,0.00199461,0.008975983
0.010970592,0.006981373,0.00398922
0.010970592,0.006981373,0.00398922
0.010970712,0.001994729,0.008975983
0.010970831,0.007978678,0.002992153
0.010973771,0.001000245,0.009973526
0.011041164,0.001993656,0.009047508
0.011469245,0.007479787,0.003989458
0.011960904,0.001987855,0.009973049
0.011967301,0.002992272,0.008975029
0.011967421,0.008975744,0.002991676
0.011967659,0.007978678,0.003988981
0.011967659,0.00398922,0.007978439
0.011967659,0.001993895,0.009973764
0.011967659,0.003988981,0.007978678
0.011967659,0.007978201,0.003989458
0.011967659,0.006980896,0.004986763
0.011967897,0.007978439,0.003989458
0.011968136,0.004986763,0.006981373
0.011968454,0.004987319,0.006981134
0.011968493,0.006981492,0.004987001
0.011968613,0.005984545,0.005984068
0.012145599,0.006161769,0.005983829
0.01246655,0.003490567,0.008975983
0.012467384,0.00648284,0.005984545
0.012941837,0.007983685,0.004958153
0.012965083,0.00797832,0.004986763
0.012965202,0.010970592,0.00199461
0.012965202,0.004986525,0.007978678
0.012965322,0.002991796,0.009973526
0.01296552,0.000997861,0.011967659
0.012965918,0.008976221,0.003989697
0.012966156,0.007978678,0.004987478
0.013305346,0.003332297,0.009973049
0.01346302,0.00249362,0.0109694
0.013463378,0.009474158,0.00398922
0.013463497,0.002492666,0.010970831
0.013464093,0.002493262,0.010970831
0.013762315,0.005783637,0.007978678
0.013961792,0.008975744,0.004986048
0.013962269,0.007978201,0.005984068
0.013962269,0.003988981,0.009973288
0.013962507,0.000997305,0.012965202
0.013962507,0.001995087,0.011967421
0.013962507,0.003018856,0.010943651
0.013962746,0.011968136,0.00199461
0.014460802,0.007479429,0.006981373
0.014461875,0.008476615,0.00598526
0.014468431,0.004495144,0.009973288
0.014626503,0.005650282,0.008976221
0.014626741,0.007645369,0.006981373
0.014646689,0.005670945,0.008975744
0.014959574,0.003988981,0.010970592
0.014959693,0.006981015,0.007978678
0.014959812,0.001994133,0.012965679
0.014960051,0.011968136,0.002991915
0.014960051,0.009973288,0.004986763
0.014960051,0.009973288,0.004986763
0.014960408,0.007979035,0.006981373
0.014960527,0.000997543,0.013962984
0.01497221,0.003003836,0.011968374
0.015458345,0.000498533,0.014959812
0.015460134,0.008477569,0.006982565
0.015636524,0.003667672,0.011968851
0.015954971,0.001992226,0.013962746
0.015956402,0.006980658,0.008975744
0.015956879,0.003988743,0.011968136
0.015957117,0.004986286,0.010970831
0.015957355,0.012965202,0.002992153
0.015957355,0.012965202,0.002992153
0.015957355,0.00398922,0.011968136
0.015957355,0.006980896,0.00897646
0.015957594,0.006982088,0.008975506
0.016070485,0.0039891,0.012081385
0.016455293,0.005484939,0.010970354
0.016456366,0.004487753,0.011968613
0.016621272,0.008643309,0.007977962
0.016624769,0.004656394,0.011968374
0.016946395,0.003980954,0.012965441
0.016953707,0.007978678,0.008975029
0.016954184,0.011967897,0.004986286
0.016954184,0.004986286,0.011967897
0.01695466,0.005984068,0.010970592
0.01695466,0.004986525,0.011968136
0.01695466,0.006981134,0.009973526
0.016954899,0.013962746,0.002992153
0.017474055,0.005998492,0.011475563
0.017620722,0.008644025,0.008976698
0.017951608,0.002992272,0.014959335
0.017951727,0.013962507,0.00398922
0.017951965,0.004986525,0.012965441
0.017951965,0.009973049,0.007978916
0.017952204,0.002991676,0.014960527
0.018450141,0.004488111,0.01396203
0.018450975,0.005485535,0.012965441
0.01860555,0.005640348,0.012965202
0.018944979,0.007975101,0.010969877
0.018948078,0.015956402,0.002991676
0.018948317,0.01695466,0.001993656
0.018948555,0.00398922,0.014959335
0.018948555,0.003988743,0.014959812
0.018948555,0.006981134,0.011967421
0.018949032,0.015957832,0.002991199
0.018949032,0.005983591,0.012965441
0.01894927,0.003989458,0.014959812
0.01894927,0.008975983,0.009973288
0.018949509,0.014960289,0.00398922
0.019447446,0.007480025,0.011967421
0.019454837,0.001994729,0.017460108
0.01994586,0.015957117,0.003988743
0.019946098,0.007978439,0.011967659
0.019946098,0.005983829,0.013962269
0.019946337,0.00398922,0.015957117
0.019946575,0.008975983,0.010970592
0.019946575,0.00398922,0.015957355
0.019946814,0.012965679,0.006981134
0.019946814,0.002992392,0.016954422
0.019946814,0.013962984,0.005983829
0.019946933,0.015957475,0.003989458
0.019946933,0.001994729,0.017952204
0.019956191,0.003998597,0.015957594
0.020286957,0.00432984,0.015957117
0.020444751,0.01047194,0.009972811
0.020445824,0.009474277,0.010971546
0.020602703,0.012624741,0.007977962
0.020822406,0.007978797,0.012843609
0.020892382,0.004935503,0.015956879
0.020943403,0.00897646,0.011966944
0.020943403,0.016954184,0.00398922
0.020943642,0.004986286,0.015957355
0.020943642,0.018949032,0.00199461
0.020944118,0.009973288,0.010970831
0.020944118,0.007978678,0.012965441
0.020951827,0.003997167,0.01695466
0.02096796,0.01695466,0.0040133
0.021276633,0.007313887,0.013962746
0.021442175,0.002492905,0.01894927
0.021443248,0.013463855,0.007979393
0.02160875,0.003656785,0.017951965
0.02193284,0.00697279,0.014960051
0.021940947,0.004986763,0.016954184
0.021941066,0.004986882,0.016954184
0.0219419,0.005984306,0.015957594
0.021971941,0.003988743,0.017983198
0.022292693,0.013316949,0.008975744
0.022605658,0.003656387,0.01894927
0.022938728,0.00398922,0.018949509
0.022938967,0.00398922,0.018949747
0.022938967,0.006981611,0.015957355
0.022955894,0.007953167,0.015002728
0.023436785,0.007479668,0.015957117
0.023437023,0.012466431,0.010970592
0.023935,0.009972016,0.013962984
0.023935795,0.006981373,0.016954422
0.023936033,0.021941662,0.001994371
0.023936033,0.008976221,0.014959812
0.023936033,0.01695466,0.006981373
0.023936272,0.014959574,0.008976698
0.024434686,0.003490567,0.020944118
0.024687052,0.013716698,0.010970354
0.024932623,0.011966944,0.012965679
0.0249331,0.00398922,0.02094388
0.0249331,0.006981373,0.017951727
0.024933219,0.005984187,0.018949032
0.024934053,0.010970592,0.013963461
0.02494057,0.007986625,0.016953945
0.024941127,0.007987658,0.016953468
0.024941365,0.021948973,0.002992392
0.025928974,0.004985094,0.02094388
0.025929093,0.019945502,0.005983591
0.025929213,0.008975744,0.016953468
0.025930047,0.010970235,0.014959812
0.025930524,0.009973168,0.015957355
0.025930762,0.004986882,0.02094388
0.025930882,0.010970592,0.014960289
0.025930882,0.015957117,0.009973764
0.025931001,0.021941304,0.003989697
0.025931597,0.006981373,0.018950224
0.026293159,0.012967467,0.013325691
0.026428342,0.009473681,0.01695466
0.026429415,0.004487991,0.021941423
0.026597579,0.004656156,0.021941423
0.02692771,0.009973049,0.01695466
0.026927948,0.021941423,0.004986525
0.026928425,0.014960051,0.011968374
0.026928425,0.008975983,0.017952442
0.027426243,0.008476973,0.01894927
0.027924418,0.007978559,0.01994586
0.027925253,0.011967897,0.015957355
0.027925253,0.025930643,0.00199461
0.027925253,0.013962507,0.013962746
0.027925491,0.008976221,0.01894927
0.027925491,0.008975506,0.018949986
0.027954221,0.008976102,0.018978119
0.0281775,0.022193909,0.005983591
0.028423667,0.008477092,0.019946575
0.028424263,0.02144289,0.006981373
0.028922081,0.022938251,0.005983829
0.028922558,0.012965441,0.015957117
0.028945565,0.023935437,0.005010128
0.029414177,0.011462688,0.017951488
0.029908419,0.007967234,0.021941185
0.029916763,0.003989935,0.025926828
0.029919863,0.011967897,0.017951965
0.029919863,0.004986286,0.024933577
0.029920578,0.011967659,0.017952919
0.029920816,0.004987478,0.024933338
0.030418634,0.004487753,0.025930882
0.030419111,0.012466908,0.017952204
0.030890942,0.016928434,0.013962507
0.030916929,0.006980896,0.023936033
0.030916929,0.005983591,0.024933338
0.030917048,0.019946694,0.010970354
0.030917168,0.011967897,0.01894927
0.030917168,0.015957355,0.014959812
0.030917406,0.004986763,0.025930643
0.031416059,0.012466311,0.018949747
0.031416178,0.016456366,0.014959812
0.031418562,0.023439646,0.007978916
0.031669259,0.011722922,0.019946337
0.031914592,0.008976102,0.02293849
0.031914711,0.005984068,0.025930643
0.031914711,0.025929928,0.005984783
0.032167792,0.006237626,0.025930166
0.032911301,0.006981373,0.025929928
0.032911777,0.004986525,0.027925253
0.032933354,0.00648272,0.026450634
0.033410668,0.003490567,0.029920101
0.033411741,0.010472298,0.022939444
0.033908725,0.032911897,0.000996828
0.033909321,0.017951965,0.015957355
0.033909321,0.031914473,0.001994848
0.033924937,0.011983514,0.021941423
0.034267584,0.005318801,0.028948784
0.03490591,0.016953945,0.017951965
0.034906149,0.030916452,0.003989697
0.034906387,0.007978201,0.026928186
0.034906507,0.006981254,0.027925253
0.034906626,0.010971069,0.023935556
0.035902977,0.02393508,0.011967897
0.035902977,0.002991199,0.032911777
0.035903215,0.026926994,0.008976221
0.035903692,0.025930643,0.009973049
0.035903692,0.030917406,0.004986286
0.036402106,0.008477569,0.027924538
0.036402583,0.013464093,0.02293849
0.036402702,0.010472059,0.025930643
0.036883513,0.004992644,0.031890869
0.036899924,0.017951608,0.018948317
0.036900282,0.014960051,0.021940231
0.036901474,0.017951727,0.018949747
0.037401438,0.008477449,0.028923988
0.03789854,0.010970592,0.026927948
0.03789854,0.030917168,0.006981373
0.038396955,0.01446116,0.023935795
0.038581689,0.034592708,0.003988981
0.038895369,0.010970116,0.027925253
0.038895488,0.003988624,0.034906864
0.038896084,0.014961481,0.023934603
0.038896799,0.01994729,0.018949509
0.038918734,0.012989759,0.025928974
0.03907307,0.032585224,0.006487846
0.039755106,0.007480145,0.032274961
0.03989315,0.006981373,0.032911777
0.040391445,0.009474277,0.030917168
0.040391684,0.017453194,0.02293849
0.040391922,0.007480145,0.032911777
0.040394306,0.03540659,0.004987717
0.040890098,0.003988862,0.036901236
0.040890336,0.012965083,0.027925253
0.040890574,0.036901355,0.00398922
0.040890574,0.015956759,0.024933815
0.040890694,0.018949032,0.021941662
0.040890694,0.009974003,0.030916691
0.04089129,0.002992272,0.037899017
0.040910323,0.025932153,0.01497817
0.041389346,0.023437381,0.017951965
0.041887999,0.004986525,0.036901474
0.042170405,0.011253715,0.030916691
0.042386651,0.005485415,0.036901236
0.042638421,0.023689151,0.01894927
0.042884707,0.023935676,0.018949032
0.042885065,0.01695466,0.025930405
0.042885303,0.006981134,0.035904169
0.043558598,0.023612499,0.019946098
0.043881655,0.01795125,0.025930405
0.043881655,0.009973288,0.033908367
0.043882251,0.010970712,0.032911539
0.043882608,0.023935795,0.019946814
0.043882847,0.012965441,0.030917406
0.044380546,0.008476853,0.035903692
0.044381857,0.002493382,0.041888475
0.04472065,0.018284321,0.026436329
0.044879913,0.012965441,0.031914473
0.045059443,0.005067348,0.039992094
0.045377374,0.016456246,0.028921127
0.045876741,0.022938728,0.022938013
0.045876741,0.008975744,0.036900997
0.045877457,0.008975744,0.036901712
0.045877695,0.031914473,0.013963223
0.046154141,0.009973407,0.036180735
0.046375394,0.015458226,0.030917168
0.046376109,0.013463616,0.032912493
0.046874046,0.014960289,0.031913757
0.046874046,0.040889978,0.005984068
0.047372818,0.014460802,0.032912016
0.047372937,0.004487872,0.042885065
0.047865232,0.0039831,0.043882132
0.047870636,0.019946814,0.027923822
0.047872186,0.009973407,0.037898779
0.047896504,0.015956759,0.031939745
0.048869133,0.011967897,0.036901236
0.048869252,0.044880033,0.00398922
0.048869371,0.021941662,0.02692771
0.049194415,0.013290246,0.035904169
0.049533923,0.013630231,0.035903692
0.049852252,0.010956168,0.038896084
0.049865961,0.005984306,0.043881655
0.049866319,0.011967778,0.03789854
0.049866438,0.016954422,0.032912016
0.049866557,0.010970712,0.038895845
0.049866756,0.016955217,0.032911539
0.049873829,0.017453432,0.032420397
0.049887538,0.020459294,0.029428244
0.050365686,0.021442652,0.028923035
0.050365686,0.0483706,0.001995087
0.050388932,0.014461398,0.035927534
0.050848007,0.015956879,0.034891129
0.050862948,0.002991358,0.04787159
0.050863504,0.017951965,0.032911539
0.050863743,0.014959812,0.035903931
0.050872087,0.010978937,0.03989315
0.051362276,0.025432348,0.025929928
0.051861286,0.011967897,0.039893389
0.052857518,0.032911658,0.01994586
0.053031524,0.012632449,0.040399075
0.053357124,0.037400007,0.015957117
0.053855419,0.01695466,0.036900759
0.053855658,0.028922319,0.024933338
0.05435431,0.01645577,0.03789854
0.054361105,0.015957355,0.038403749
0.054852962,0.025929928,0.028923035
0.054853201,0.018948793,0.035904408
0.054853201,0.007978439,0.046874762
0.054853439,0.027925491,0.026927948
0.054853439,0.019946814,0.034906626
0.055850506,0.006981134,0.048869371
0.056355953,0.019946575,0.036409378
0.056846857,0.014959574,0.041887283
0.056846976,0.023935437,0.032911539
0.056848049,0.019946575,0.036901474
0.057593187,0.053604205,0.003988981
0.057845354,0.027925253,0.029920101
0.057846427,0.012966514,0.044879913
0.058099031,0.035159826,0.022939205
0.058342934,0.033410311,0.024932623
0.05834341,0.015458822,0.042884588
0.058841944,0.018948555,0.039893389
0.058842182,0.009974241,0.048867941
0.058842421,0.015956879,0.042885542
0.05884254,0.026927829,0.031914711
0.058842659,0.038895845,0.019946814
0.058848619,0.013463259,0.045385361
0.059340596,0.037399411,0.021941185
0.059340715,0.008476973,0.050863743
0.059839725,0.013962984,0.045876741
0.059839964,0.021941185,0.037898779
0.059839964,0.054853201,0.004986763
0.059839964,0.02293849,0.036901474
0.060065905,0.0216283,0.038437605
0.060131788,0.026222229,0.033909559
0.060338259,0.022439718,0.03789854
0.060836554,0.01695466,0.043881893
0.060836792,0.017951727,0.042885065
0.060837269,0.013962507,0.046874762
0.061304251,0.015426795,0.045877457
0.061327696,0.011967659,0.049360037
0.061335683,0.057346463,0.00398922
0.061335921,0.016455531,0.04488039
0.061834455,0.03590405,0.025930405
0.061834574,0.059840202,0.001994371
0.061936855,0.049953699,0.011983156
0.061958551,0.027978659,0.033979893
0.062321544,0.023424983,0.038896561
0.062333465,0.012466788,0.049866676
0.062491258,0.006640991,0.055850267
0.062830687,0.044879436,0.01795125
0.062831163,0.016953945,0.045877218
0.062831402,0.023936033,0.038895369
0.062831879,0.014960051,0.047871828
0.062832355,0.012965679,0.049866676
0.063084602,0.035159349,0.027925253
0.063332558,0.01446104,0.048871517
0.063828945,0.057845116,0.005983829
0.063829184,0.009973288,0.053855896
0.064826488,0.035928726,0.028897762
0.065577745,0.019700527,0.045877218
0.065824111,0.023935636,0.041888475
0.066094398,0.035176992,0.030917406
0.066359043,0.016464472,0.049894571
0.066820621,0.014959812,0.051860809
0.066820741,0.029919982,0.036900759
0.06682086,0.062831402,0.003989458
0.066821098,0.019946575,0.046874523
0.067090154,0.038167596,0.028922558
0.06747818,0.016651392,0.050826788
0.068815231,0.061834574,0.006980658
0.068815708,0.013962746,0.054852962
0.068816185,0.028922796,0.039893389
0.068879128,0.012466908,0.05641222
0.069813251,0.012964964,0.056848288
0.069814205,0.02293849,0.046875715
0.070311427,0.018451333,0.051860094
0.070810437,0.039893031,0.030917406
0.070810556,0.02692771,0.043882847
0.071308851,0.024434328,0.046874523
0.071807265,0.008975387,0.062831879
0.071807384,0.018949032,0.052858353
0.071807861,0.025930166,0.045877695
0.072306037,0.005484939,0.066821098
0.072562933,0.031672716,0.040890217
0.072804451,0.067818403,0.004986048
0.072804689,0.041887999,0.030916691
0.072805166,0.010970592,0.061834574
0.072805405,0.016954899,0.055850506
0.073803425,0.019946575,0.05385685
0.074300528,0.032413006,0.041887522
0.074800014,0.068815947,0.005984068
0.075796366,0.027925253,0.047871113
0.075797081,0.028922558,0.046874523
0.075797319,0.029919863,0.045877457
0.076296091,0.032413483,0.043882608
0.077293038,0.027426839,0.049866199
0.077788115,0.068811893,0.008976221
0.078290224,0.034407854,0.04388237
0.078290462,0.009474516,0.068815947
0.078788757,0.008975506,0.069813251
0.079041839,0.065079093,0.013962746
0.079530954,0.021442175,0.058088779
0.079784989,0.0289222,0.050862789
0.079786777,0.028923035,0.050863743
0.0797894,0.026928663,0.052860737
0.079945882,0.045039495,0.034906387
0.080040097,0.028178334,0.051861763
0.080782652,0.030917168,0.049865484
0.080783129,0.015956879,0.06482625
0.080783486,0.006981492,0.073801994
0.080783725,0.037898183,0.042885542
0.080783844,0.038895845,0.041887999
0.081281662,0.022439003,0.058842659
0.082035661,0.030172467,0.051863194
0.082778454,0.030916929,0.051861525
0.083775282,0.056847572,0.02692771
0.083775282,0.080783367,0.002991915
0.08377552,0.04787159,0.035903931
0.083775759,0.017951965,0.065823793
0.084527135,0.027679086,0.056848049
0.084772348,0.031914473,0.052857876
0.085769892,0.033908606,0.051861286
0.085770845,0.083775759,0.001995087
0.086767673,0.063829184,0.02293849
0.086767673,0.027925253,0.058842421
0.086767793,0.036901116,0.049866676
0.086767912,0.019946814,0.066821098
0.086767912,0.035903931,0.050863981
0.087266207,0.045378685,0.041887522
0.087764263,0.033908367,0.053855896
0.087764502,0.035903692,0.051860809
0.087764502,0.033908606,0.053855896
0.088761806,0.031913996,0.056847811
0.088762403,0.042885184,0.045877218
0.089261055,0.01446104,0.074800014
0.089759588,0.027925014,0.061834574
0.089760303,0.033909321,0.055850983
0.089786768,0.084800482,0.004986286
0.090264678,0.040890336,0.049374342
0.090569973,0.034719229,0.055850744
0.090756893,0.028922319,0.061834574
0.090757132,0.03789854,0.052858591
0.090771914,0.061835289,0.028936625
0.091753483,0.053855181,0.037898302
0.091753483,0.033908606,0.057844877
0.092751026,0.030916929,0.061834097
0.09275198,0.027925253,0.064826727
0.093250275,0.08626914,0.006981134
0.093250513,0.036402702,0.056847811
0.093749046,0.03789854,0.055850506
0.094746351,0.049866199,0.044880152
0.09474659,0.019946575,0.074800014
0.094800631,0.029974143,0.064826488
0.095742464,0.030916452,0.064826012
0.095743179,0.044879198,0.050863981
0.095743656,0.055850506,0.03989315
0.096740723,0.031914473,0.06482625
0.096740961,0.034906626,0.061834335
0.096741199,0.045877695,0.050863504
0.096987128,0.09100306,0.005984068
0.097239494,0.019448042,0.077791452
0.097738266,0.019946337,0.077791929
0.097738504,0.031914234,0.06582427
0.097738504,0.066821098,0.030917406
0.097738743,0.022939205,0.074799538
0.098735332,0.061833858,0.036901474
0.098735571,0.026927948,0.071807623
0.099372784,0.065403859,0.033968925
0.099733591,0.027925968,0.071807623
0.1009835,0.032167315,0.068816185
0.101727724,0.02692771,0.074800014
0.102211475,0.023437023,0.078774452
0.103223681,0.038397431,0.06482625
0.10372138,0.026927471,0.076793909
0.104720354,0.056848288,0.047872066
0.105218291,0.051362634,0.053855658
0.105715513,0.031914234,0.073801279
0.105716944,0.099733114,0.005983829
0.105717182,0.018949509,0.086767673
0.106714845,0.061834455,0.04488039
0.10870862,0.062831402,0.045877218
0.109705448,0.067818165,0.041887283
0.109705806,0.035903573,0.073802233
0.109706163,0.069813013,0.03989315
0.109712958,0.01246655,0.097246408
0.11070323,0.035903215,0.074800014
0.111700773,0.058841944,0.052858829
0.111701012,0.054853201,0.056847811
0.111701965,0.042886019,0.068815947
0.112206221,0.035903215,0.076303005
0.112206817,0.054361463,0.057845354
0.112212777,0.036415458,0.075797319
0.113197803,0.101229191,0.011968613
0.113695383,0.090757608,0.022937775
0.114692211,0.053855419,0.060836792
0.114692926,0.021940947,0.09275198
0.11520052,0.045877457,0.069323063
0.115689754,0.057845354,0.0578444
0.115690351,0.038896203,0.076794147
0.116196513,0.0463835,0.069813013
0.116394401,0.054848075,0.061546326
0.116686821,0.050862789,0.065824032
0.116688013,0.098736048,0.017951965
0.117685318,0.009973288,0.10771203
0.118710518,0.035932779,0.082777739
0.119181037,0.071309209,0.047871828
0.119679451,0.118682384,0.000997066
0.120677471,0.112698555,0.007978916
0.12167573,0.043883562,0.077792168
0.122179627,0.043882728,0.0782969
0.122670889,0.069812536,0.052858353
0.122672796,0.04787302,0.074799776
0.122924566,0.048125029,0.074799538
0.123177052,0.038403988,0.084773064
0.123668909,0.084773302,0.038895607
0.124666214,0.048869371,0.075796843
0.124840339,0.022605975,0.102234364
0.125165462,0.037400246,0.087765217
0.125176986,0.07231911,0.052857876
0.12566328,0.048869133,0.076794147
0.12566328,0.038895845,0.086767435
0.125663757,0.045877218,0.079786539
0.125663996,0.056848288,0.068815708
0.126661062,0.049866438,0.076794624
0.126672029,0.050875664,0.075796366
0.127159238,0.047372699,0.079786539
0.127159595,0.06133604,0.065823555
0.127373219,0.040360451,0.087012768
0.127658367,0.043882132,0.083776236
0.127658367,0.058842421,0.068815947
0.127658844,0.078788996,0.048869848
0.128654718,0.067817688,0.06083703
0.128655434,0.066820621,0.061834812
0.129652619,0.038895726,0.090756893
0.129652977,0.002991676,0.126661301
0.129660368,0.061335802,0.068324566
0.130650043,0.052857876,0.077792168
0.131646633,0.050863504,0.080783129
0.131647825,0.026928186,0.104719639
0.133641243,0.026927948,0.106713295
0.133642197,0.026927948,0.106714249
0.134141803,0.046375632,0.087766171
0.134611845,0.086739779,0.047872066
0.13463974,0.030916929,0.103722811
0.135636806,0.078788996,0.056847811
0.13663435,0.073802471,0.062831879
0.136640668,0.049367785,0.087272882
0.137628794,0.061831474,0.075797319
0.137630939,0.049866199,0.08776474
0.137631178,0.046874523,0.090756655
0.137631655,0.077791691,0.059839964
0.13862896,0.072805166,0.065823793
0.138629198,0.026928186,0.111701012
0.138643026,0.099733114,0.038909912
0.139126897,0.056349158,0.082777739
0.139626026,0.062831402,0.076794624
0.13963151,0.032413483,0.107218027
0.140623569,0.108708858,0.031914711
0.141620636,0.08776474,0.053855896
0.142119288,0.098236918,0.04388237
0.142618179,0.088762283,0.053855896
0.142618656,0.054853439,0.087765217
0.142619133,0.063829184,0.078789949
0.143117309,0.054354548,0.08876276
0.14312315,0.03490591,0.108217239
0.143615246,0.103722572,0.039892673
0.14461716,0.139630874,0.004986286
0.145610332,0.033909082,0.11170125
0.145610809,0.027925253,0.117685556
0.146108985,0.0772928,0.068816185
0.146606922,0.096740484,0.049866438
0.146614313,0.067319632,0.079294682
0.147604942,0.045877218,0.101727724
0.14860177,0.004986525,0.143615246
0.149598837,0.147604704,0.001994133
0.149599314,0.08776474,0.061834574
0.149599791,0.11170125,0.03789854
0.150098562,0.10521841,0.044880152
0.151094913,0.134140968,0.016953945
0.152092218,0.084273577,0.067818642
0.152591228,0.048868895,0.103722334
0.152591228,0.078788757,0.073802471
0.152591705,0.087765217,0.064826488
0.152591705,0.073802471,0.078789234
0.152759631,0.10189565,0.050863981
0.15515244,0.115192056,0.039960384
0.156580448,0.061834097,0.094746351
0.156580925,0.061834574,0.094746351
0.157577991,0.081780672,0.075797319
0.15857482,0.052857876,0.105716944
0.158575773,0.03989315,0.118682623
0.163562536,0.108709335,0.054853201
0.164558887,0.084772348,0.079786539
0.164559603,0.066821098,0.097738504
0.164559841,0.068815947,0.095743895
0.165058255,0.091255069,0.073803186
0.165557146,0.052858591,0.112698555
0.165562868,0.054354429,0.111208439
0.165562987,0.082279801,0.083283186
0.166307807,0.104474187,0.06183362
0.166552067,0.144612551,0.021939516
0.167059183,0.079786539,0.087272644
0.167550325,0.091753483,0.075796843
0.167551041,0.031913996,0.135637045
0.167558193,0.053356647,0.114201546
0.168549299,0.093749046,0.074800253
0.169546366,0.108708858,0.060837507
0.170543194,0.065823793,0.1047194
0.171540737,0.037897587,0.13364315
0.171540976,0.063829422,0.107711554
0.172507207,0.056817214,0.115689993
0.172537804,0.096740484,0.075797319
0.172538042,0.050863504,0.121674538
0.173044443,0.04787159,0.125172853
0.174532652,0.081781149,0.092751503
0.175530195,0.108709574,0.066820621
0.176287293,0.105969548,0.070317745
0.176527739,0.158575535,0.017952204
0.176527739,0.072805166,0.103722572
0.177524328,0.081781149,0.095743179
0.177525043,0.024932861,0.152592182
0.177778006,0.079041719,0.098736286
0.17852211,0.069813013,0.108709097
0.181787848,0.091031909,0.090755939
0.182510853,0.08377552,0.098735332
0.182511091,0.122671127,0.059839964
0.182511806,0.036901236,0.145610571
0.182571173,0.091814041,0.090757132
0.183508873,0.08477354,0.098735332
0.184633334,0.037029107,0.147604227
0.184759378,0.111953974,0.072805405
0.185503483,0.079786301,0.105717182
0.185503721,0.061834574,0.123669147
0.186501503,0.066821337,0.119680166
0.187320073,0.038231214,0.14908886
0.188495636,0.13065052,0.057845116
0.188495874,0.031914473,0.156581402
0.189492226,0.034906626,0.1545856
0.189492464,0.093748569,0.095743895
0.190489531,0.080783606,0.109705925
0.190490007,0.126660824,0.063829184
0.192484617,0.038895845,0.153588772
0.192485571,0.037898779,0.154586792
0.19623363,0.08801806,0.10821557
0.198468924,0.105716944,0.09275198
0.1984694,0.09275198,0.105717421
0.199465752,0.081780672,0.11768508
0.199466705,0.077791691,0.121675014
0.200463057,0.088762045,0.111701012
0.200463057,0.033908844,0.166554213
0.20046401,0.110703945,0.089760065
0.200716138,0.042140603,0.158575535
0.201215625,0.111455798,0.089759827
0.201783657,0.14393878,0.057844877
0.201967239,0.047872066,0.154095173
0.202458143,0.095744133,0.10671401
0.203455687,0.17253828,0.030917406
0.204452515,0.143615484,0.06083703
0.205450535,0.149599791,0.055850744
0.206447601,0.087765217,0.118682384
0.206709266,0.083530068,0.123179197
0.207444191,0.124665737,0.082778454
0.208441973,0.075797319,0.132644653
0.208442211,0.071807861,0.13663435
0.209438801,0.071807146,0.137631655
0.209937692,0.069314361,0.140623331
0.210436821,0.126661062,0.083775759
0.213428259,0.118681908,0.094746351
0.214426517,0.048869371,0.165557146
0.214925051,0.074301004,0.140624046
0.216420889,0.194480181,0.021940708
0.218414783,0.056847572,0.161567211
0.218913555,0.086268663,0.132644892
0.219415665,0.091758013,0.127657652
0.220410347,0.117685556,0.102724791
0.222401023,0.074288487,0.148112535
0.223401546,0.03789854,0.185503006
0.223401785,0.163561583,0.059840202
0.225395679,0.101727486,0.123668194
0.225396633,0.206446886,0.018949747
0.225396872,0.039892673,0.185504198
0.226900578,0.059839964,0.167060614
0.230382919,0.164558887,0.065824032
0.231379986,0.053854942,0.177525043
0.231380224,0.13264513,0.098735094
0.231404066,0.11369586,0.117708206
0.232378244,0.11569047,0.116687775
0.233375072,0.11469245,0.118682623
0.235869169,0.115192175,0.120676994
0.236367941,0.098735809,0.137632132
0.236865759,0.184007406,0.052858353
0.237364769,0.095743895,0.141620874
0.237870932,0.121183157,0.116687775
0.239360332,0.20644784,0.032912493
0.242351532,0.140623808,0.101727724
0.244345188,0.032911777,0.211433411
0.245343447,0.0219419,0.223401546
0.245849729,0.098735452,0.147114277
0.246761918,0.189914107,0.056847811
0.247338295,0.090757132,0.156581163
0.249035041,0.048548142,0.200486898
0.254936099,0.182623744,0.072312355
0.255315542,0.088762045,0.166553497
0.255824804,0.098736048,0.157088757
0.260302544,0.023935318,0.236367226
0.260303736,0.052858591,0.207445145
0.260334015,0.186505318,0.073828697
0.261301041,0.038895845,0.222405195
0.262303472,0.091760516,0.170542955
0.262821913,0.156107903,0.10671401
0.263295412,0.061834574,0.201460838
0.26429224,0.107711315,0.156580925
0.265289783,0.114692688,0.150597095
0.26529026,0.047871828,0.217418432
0.26637888,0.160662174,0.105716705
0.267284393,0.104718447,0.162565947
0.26728487,0.256314039,0.010970831
0.268279552,0.068815947,0.199463606
0.270252943,0.122647762,0.147605181
0.27027607,0.13862896,0.13164711
0.271273851,0.12865591,0.142617941
0.271273851,0.105716705,0.165557146
0.271779537,0.033909321,0.237870216
0.273262501,0.148596764,0.124665737
0.273267508,0.196473598,0.076793909
0.2732687,0.103723049,0.16954565
0.273284912,0.10970664,0.163578272
0.274857759,0.190212011,0.084645748
0.277251959,0.143615961,0.133635998
0.277257919,0.102725029,0.17453289
0.277369738,0.108313322,0.169056416
0.277756095,0.138130069,0.139626026
0.278231621,0.062807798,0.215423822
0.279915094,0.109195232,0.170719862
0.280249596,0.071807861,0.208441734
0.284215689,0.185479641,0.098736048
0.285237312,0.143615961,0.141621351
0.287232399,0.053855658,0.233376741
0.287730455,0.054354906,0.233375549
0.289225578,0.241353989,0.04787159
0.289992213,0.112453341,0.177538872
0.296206474,0.04587698,0.250329494
0.302190185,0.12167418,0.180516005
0.304185867,0.188495636,0.115690231
0.305183172,0.151594162,0.15358901
0.305681467,0.15309,0.152591467
0.306180477,0.175529718,0.130650759
0.307176352,0.073801041,0.233375311
0.309676886,0.203960419,0.105716467
0.311167002,0.048868656,0.262298346
0.311904073,0.151363015,0.160541058
0.312166929,0.110699892,0.201467037
0.31515646,0.150596857,0.164559603
0.316523472,0.154451529,0.162071943
0.320145607,0.087764978,0.232380629
0.320356965,0.17226994,0.148087025
0.322137833,0.183509111,0.138628721
0.325123787,0.247331858,0.077791929
0.327124596,0.02692771,0.300196886
0.327124834,0.047872066,0.279252768
0.32811594,0.07129693,0.25681901
0.329119444,0.066821575,0.262297869
0.331113418,0.14261802,0.188495398
0.331113577,0.160569906,0.170543671
0.331114292,0.212431431,0.118682861
0.331864953,0.133396268,0.198468685
0.33211112,0.159572601,0.172538519
0.335633516,0.053855896,0.28177762
0.341087103,0.131647825,0.209439278
0.342584213,0.055353006,0.287231207
0.345075369,0.03690052,0.308174849
0.346074104,0.289226294,0.056847811
0.348068953,0.207445145,0.140623808
0.349065542,0.097738028,0.251327515
0.350085735,0.170063257,0.180022478
0.351061106,0.090757132,0.260303974
0.353064617,0.191496929,0.161567688
0.354705572,0.148244619,0.206460953
0.354810596,0.166806579,0.188004017
0.355050087,0.242351532,0.112698555
0.35704422,0.069812775,0.287231445
0.358041525,0.09275198,0.265289545
0.361034393,0.217418194,0.143616199
0.363599896,0.03007853,0.333521366
0.365021944,0.088761806,0.276260138
0.365709066,0.27295804,0.092751026
0.367017746,0.184506893,0.182510853
0.372004032,0.321140766,0.050863266
0.372020483,0.297221184,0.074799299
0.373002291,0.177525043,0.195477247
0.378241539,0.295462847,0.082778692
0.378955841,0.067789078,0.311166763
0.378984928,0.190490007,0.188494921
0.379982948,0.260303259,0.119679689
0.37999177,0.109706402,0.270285368
0.3809793,0.239358902,0.141620398
0.384884596,0.076325417,0.308559179
0.384970427,0.080784082,0.304186344
0.392947912,0.152591467,0.240356445
0.393944979,0.282244921,0.111700058
0.396937609,0.156580925,0.240356684
0.398932457,0.13862896,0.260303497
0.399929523,0.298201799,0.101727724
0.401925564,0.257311344,0.14461422
0.40391922,0.164559603,0.239359617
0.406911135,0.230383635,0.1765275
0.407908678,0.098735809,0.309172869
0.410900354,0.237365007,0.173535347
0.412209868,0.349378228,0.06283164
0.412894964,0.202458143,0.210436821
0.415886641,0.233375788,0.182510853
0.416143894,0.247594595,0.168549299
0.417881966,0.170543432,0.247338533
0.418894053,0.31316185,0.105732203
0.419876099,0.106714487,0.313161612
0.421870947,0.170543909,0.251327038
0.422868252,0.199466467,0.223401785
0.42286849,0.167551517,0.255316973
0.42562139,0.379744887,0.045876503
0.425860643,0.206447601,0.219413042
0.43882513,0.096740961,0.342084169
0.441817045,0.157577753,0.284239292
0.443811655,0.263295412,0.180516243
0.445308208,0.204951525,0.240356684
0.447801828,0.101727724,0.346074104
0.448798895,0.208441973,0.240356922
0.450809717,0.213428736,0.237380981
0.451021194,0.257055044,0.19396615
0.452564836,0.270775199,0.181789637
0.453646739,0.256666978,0.196979761
0.457774639,0.195476294,0.262298346
0.458779812,0.121681452,0.33709836
0.459769726,0.264292955,0.19547677
0.465753555,0.111701012,0.354052544
0.468254209,0.152591586,0.315662622
0.468744516,0.248334885,0.220409632
0.469005585,0.263555527,0.205450058
0.471242666,0.174035549,0.297207117
0.482708454,0.25033021,0.232378244
0.483705044,0.146607399,0.337097645
0.488692045,0.194479227,0.294212818
0.490469694,0.41453886,0.075930834
0.497921228,0.403175116,0.094746113
0.500161767,0.350561738,0.149600029
0.506643295,0.184505701,0.322137594
0.507641554,0.294213295,0.213428259
0.515128016,0.258813739,0.256314278
0.51537478,0.075551391,0.439823389
0.517615318,0.20445323,0.313162088
0.520859003,0.249585152,0.271273851
0.523886085,0.260555387,0.263330698
0.527602673,0.228403568,0.299199104
0.532626629,0.269331455,0.263295174
0.541549921,0.180516481,0.36103344
0.555515766,0.207444906,0.34807086
0.556010962,0.116189003,0.439821959
0.56149745,0.295209885,0.266287565
0.561537981,0.135663033,0.425874949
0.564758778,0.035159349,0.529599428
0.572513223,0.274311423,0.298201799
0.573479891,0.223416805,0.350063086
0.576458335,0.330116868,0.246341467
0.577961445,0.387470961,0.190490484
0.578452349,0.561497688,0.01695466
0.581442833,0.390952587,0.190490246
0.581443548,0.282243967,0.299199581
0.584436178,0.153589249,0.43084693
0.586430788,0.268282413,0.318148375
0.589689493,0.198230267,0.391459227
0.591416836,0.211434126,0.37998271
0.604401112,0.394949198,0.209451914
0.61734724,0.382974625,0.234372616
0.620339632,0.385966778,0.234372854
0.625326633,0.357044458,0.268282175
0.626324296,0.296207309,0.330116987
0.644275904,0.298202038,0.346073866
0.647267818,0.132644892,0.514622927
0.651028395,0.526850462,0.124177933
0.654248953,0.461764097,0.192484856
0.670223236,0.111701012,0.558522224
0.672536612,0.323556185,0.348980427
0.673198462,0.361033678,0.312164783
0.673198462,0.573465347,0.099733114
0.67494154,0.300942898,0.373998642
0.678200722,0.58244133,0.095759392
0.680181026,0.350064039,0.330116987
0.684682965,0.472236276,0.21244669
0.690153122,0.333108425,0.357044697
0.692148209,0.473732233,0.218415976
0.693145037,0.420873642,0.272271395
0.704143882,0.290223718,0.413920164
0.714091778,0.186501026,0.527590752
0.718078613,0.687161207,0.030917406
0.72406435,0.446803808,0.277260542
0.728051662,0.215423346,0.512628317
0.738530159,0.209439754,0.529090405
0.741383473,0.450695674,0.290687799
0.75398159,0.27027607,0.483705521
0.757480383,0.382483244,0.374997139
0.770950317,0.360036612,0.410913706
0.773928881,0.600393295,0.173535585
0.775691867,0.555773616,0.219918251
0.787891626,0.67519331,0.112698317
0.811828256,0.517614722,0.294213533
0.83277154,0.354052544,0.478718996
0.839253545,0.542048812,0.297204733
0.839753389,0.401925087,0.437828302
0.840749025,0.379983187,0.460765839
0.863688946,0.437828302,0.425860643
0.941480398,0.619343042,0.322137356
0.944471836,0.551523924,0.392947912
0.952451229,0.31116724,0.641283989
0.967410564,0.432841301,0.534569263
0.99236083,0.764969349,0.227391481
0.995336294,0.720073223,0.275263071
1.003095984,0.505920053,0.497175932
1.013268709,0.824773073,0.188495636
1.020270109,0.233375549,0.78689456
1.029259682,0.604396582,0.4248631
1.053687811,1.031747103,0.021940708
1.059165955,0.718078375,0.34108758
1.067246914,0.427855253,0.639391661
1.070135593,0.529582739,0.540552855
1.091080904,1.004313231,0.086767673
1.116013527,0.877651453,0.238362074
1.122014523,0.440837145,0.681177378
1.12597537,1.086096048,0.039879322
1.137098789,0.709101915,0.427996874
1.14193964,0.585428953,0.556510687
1.143951654,0.468758106,0.675193548
1.186829805,1.080014706,0.1068151
1.204776049,0.648265123,0.556510925
1.22298336,0.893863201,0.329120159
1.259629488,0.821801662,0.437827826
1.264616013,0.848728657,0.415887356
1.292541265,0.817811728,0.474729538
1.306503296,0.910562992,0.395940304
1.335946202,1.06964457,0.266301632
1.364846826,0.308673739,1.056173086
1.398257732,0.810830116,0.587427616
1.413233519,0.869687557,0.543545961
1.421719074,1.161416054,0.26030302
1.45075345,0.479471922,0.971281528
1.471834779,1.222502589,0.24933219
1.478060961,0.77594018,0.702120781
1.50098443,1.165880442,0.335103989
1.503974676,1.361356974,0.142617702
1.508386493,0.832777858,0.675608635
1.509958744,0.681176424,0.82878232
1.519675255,1.362097025,0.15757823
1.519935131,1.152918577,0.367016554
1.530411482,0.820311785,0.710099697
1.535905361,1.124008656,0.411896706
1.582777739,0.854712725,0.728065014
1.593796015,1.345899343,0.247896671
1.62665987,1.126997709,0.499662161
1.643131018,1.362360954,0.280770063
1.662551165,0.181514502,1.481036663
1.665556908,1.076134205,0.589422703
1.684492111,0.64627099,1.038221121
1.687484503,0.995336533,0.69214797
1.707247376,0.255354285,1.451893091
1.753498197,0.989542365,0.763955832
1.769796371,1.096092224,0.673704147
1.776245594,0.922530413,0.853715181
1.781918049,0.202673197,1.579244852
1.802710652,1.023768544,0.778942108
1.84007597,1.497991323,0.342084646
1.909159184,0.894606113,1.01455307
1.930284818,1.102016767,0.828268051
1.962748528,0.69015336,1.272595167
2.139056802,1.468332648,0.670724154
2.143279552,1.085111141,1.058168411
2.151750803,1.711927891,0.439822912
2.167374015,0.581942677,1.585431337
2.168624282,1.186387181,0.982237101
2.202604294,1.813670635,0.388933659
2.245006561,1.876991272,0.368015289
2.310405652,0.700133959,1.610271692
2.381683946,1.589285016,0.79239893
2.384143829,1.501505613,0.882638216
2.432690223,0.595270475,1.837419748
2.442464113,0.477721691,1.964742422
2.452437639,0.510633469,1.941804171
2.50529623,0.065824509,2.439471722
2.543131828,1.164137602,1.378994226
2.594375134,2.312131405,0.282243729
2.617545009,1.185597777,1.431947231
2.643800855,1.038069129,1.605731726
2.658899546,1.669547081,0.989352465
2.747699618,0.880663514,1.867036104
2.748656988,1.177356243,1.571300745
2.767609119,1.522939444,1.244669676
2.88429594,1.532897949,1.351397991
2.917290449,0.965532064,1.951758385
2.985011339,1.261623859,1.72338748
3.05085063,1.280587435,1.770263195
3.078761578,1.6196661,1.459095478
3.084760427,1.716406345,1.368354082
3.212908268,1.954277039,1.258631229
3.278232098,3.0318892,0.246342897
3.394944906,1.292541504,2.102403402
3.554005265,1.927702308,1.626302958
3.601363182,2.223051548,1.378311634
3.609357357,1.38329792,2.226059437
3.664195299,3.089731932,0.574463367
3.687626362,2.45442009,1.233206272
3.710603237,2.095911026,1.614692211
3.755949736,1.758294821,1.997654915
3.901545525,3.48836422,0.413181305
3.908055305,3.571717262,0.336338043
3.970377922,1.408233643,2.562144279
4.026269555,2.989808202,1.036461353
4.0710361,0.725301266,3.345734835
4.172834754,1.084099889,3.088734865
4.218915105,2.706933379,1.511981726
4.258590937,3.307150602,0.951440334
4.320960999,3.064323902,1.256637096
4.397310376,0.626688838,3.770621538
4.45208621,3.777890921,0.67419529
4.49397397,3.150569201,1.34340477
4.705929995,4.359856129,0.346073866
4.713418484,0.494692087,4.218726397
5.208078861,4.472048998,0.736029863
5.352676392,3.906546593,1.446129799
5.551478267,4.944103837,0.60737443
5.689666629,3.897953629,1.791712999
5.84738183,1.71740365,4.12997818
5.987498045,3.839246511,2.148251534
6.183453798,5.012586832,1.170866966
6.246973515,5.290533066,0.956440449
6.692737222,1.81340754,4.879329681
6.939430475,6.795814514,0.143615961
7.893387794,7.854491949,0.038895845
7.96867609,5.159193993,2.809482098
7.995635271,7.116986275,0.878648996
8.284873724,4.823108673,3.461765051
8.402905107,7.109845757,1.293059349
8.46053493,5.70836556,2.752169371
9.048295021,7.922800303,1.125494719
9.25972867,4.365319967,4.894408703
10.31744099,9.564946413,0.752494574
10.37430429,4.994192123,5.380112171
11.66282916,9.656198502,2.006630659
11.85926986,5.201083183,6.658186674
12.70553994,10.80961299,1.895926952
12.70707536,2.465466022,10.24160933
13.63603902,13.17127585,0.464763165
14.74011779,9.683103323,5.057014465
15.37486148,12.04576993,3.329091549
15.58580208,12.80624032,2.779561758
15.987746,15.42724633,0.560499668
16.44691944,5.467729092,10.97919035
16.78912139,14.5281713,2.260950089
17.08555698,14.26610208,2.819454908
17.47626686,14.31274152,3.163525343
17.69500971,16.79342198,0.901587725
18.23594737,13.47217512,4.763772249
18.67820442,17.93419516,0.744009256
20.32717562,16.24258256,4.084593058
21.41207683,20.25962269,1.152454138
22.7730906,20.24984336,2.523247242
24.39256012,10.79313242,13.5994277
25.98520875,18.07936406,7.905844688
27.6327126,19.09951496,8.533197641
30.60562754,19.2569952,11.34863234
33.20375657,30.57436252,2.629394054
36.45213556,28.07186127,8.380274296
39.01024866,37.51822853,1.49202013
39.07361042,34.10053265,4.973077774
41.88275814,24.47757101,17.40518713
45.0736413,37.35166454,7.721976757
45.442626,26.23643208,19.20619392
46.92609715,27.47312045,19.4529767
50.52443123,36.97015142,13.5542798
50.99667501,45.26498199,5.731693029
53.95128775,38.22131181,15.72997594
55.64588475,46.19289374,9.452991009
61.97442985,55.79337764,6.181052208
76.93615675,71.05389667,5.882260084
77.78644466,75.92906976,1.857374907
150.7610984,100.0044506,50.75664783
152.2539536,16.77845585,135.4754977
177.4219432,143.9870794,33.43486381
189.3112645,182.7218955,6.589369059
192.8304954,161.888236,30.94225931
246.1665175,223.5109565,22.65556097
285.7789122,268.2201546,17.55875754
462.9644091,342.1513805,120.8130286
489.5561302,454.4274719,35.12865829
664.6504998,623.561743,41.0887568
777.9668541,722.8868687,55.07998538
1069.559356,717.0765076,352.4828482
1126.5275,1069.839034,56.68846679
1491.783512,1460.210121,31.57339025
4371.340498,4181.977149,189.3633492
20437.42335,20231.47336,205.9499917


==> plots/fig-3.1-time-taken.csv <==
k,no approx,error - no approx,P(1),error - p(1),P(5),error - p(5),P(k-1),error - P(k-1)
5,12.28532871,0.536331434,3.402977546,0.013082098,0.010256569,0.002393139,0.00681099,0.00142257
6,35.6015931,0.538030259,16.49815242,0.173763298,2.427598437,0.074656932,2.363976955,0.022556185
7,226.7468198,0.87681234,94.66324131,1.389159877,10.44215476,0.509855371,6.645236687,0.043608649
8,4722.793629,106.2312374,821.1738604,0.390882417,64.64305822,3.330816352,16.32347339,0.150814741
9,,,21281.99703,279.9296706,840.731239,38.51456371,105.0242467,0.807479831
10,,,,,6993.356999,123.4642676,869.0243973,4.763603141
11,,,,,,,4301.762052,22.89109963
,,,,,,,,


==> plots/fig-3.2-n-updates.csv <==
k,no approx,error - no approx,P(1),error - P(1),P(5),error - P(5),P(k-1),error - P(k-1)
5,30.66666667,1.247219129,9,0,0,0,0,0
6,91.66666667,1.885618083,43.5,0.5,6,0,6,0
7,535.3333333,0.471404521,217.75,0.433012702,20,0,14,0
8,3067.666667,0.942809042,991.25,0.433012702,80,0,20.07692308,0.266469355
9,,,5281.666667,2.054804668,280.5,0.763762616,34,0
10,,,,,787.6,0.8,64,0
11,,,,,,,30,0

